Learning Stochastic Reduced Models from Data: A Nonintrusive Approach

A nonintrusive model order reduction method for bilinear stochastic differential equations with additive noise is proposed. A reduced order model (ROM) is designed in order to approximate the statistical properties of high-dimensional systems. The drift and diffusion coefficients of the ROM are inferred from state observations by solving appropriate least-squares problems. The closeness of the ROM obtained by the presented approach to the intrusive ROM obtained by the proper orthogonal decomposition (POD) method is investigated. Two generalisations of the snapshot-based dominant subspace construction to the stochastic case are presented. Numerical experiments are provided to compare the developed approach to POD.

==> LSV_F.dat <==
x U1 U2 U3 U4 U5 U6 U7 U8 U9 U10
0	-0.217588034516457	0.184956971574178	0.128394513924367	0.108785607961558	0.288831650921576	-0.131016166177785	-0.296434972033640	-0.233744276835141	-0.284295662320798	-0.0452868087062027
0.0101010101010101	-0.212406399532081	0.146624485577567	0.117091909280636	0.0312365827299071	0.189219122255119	0.0422068794539755	-0.149000257940459	0.104558121840871	-0.00336585395746554	0.303346212920303
0.0202020202020202	-0.207167662799532	0.111790116646287	0.106828888491479	-0.0319576911150213	0.114591523858314	0.150526977681889	-0.0683108293434987	0.226888613504188	0.0161327212881181	0.308887520074633
0.0303030303030303	-0.201908142067845	0.0802147395589658	0.0974685287486601	-0.0819520146108449	0.0610260435517998	0.208991095074070	-0.0303770764774166	0.230817840734942	-0.0439844413425729	0.200796407472242
0.0404040404040404	-0.196651113376988	0.0516629433484569	0.0888868600783344	-0.120110514568000	0.0242547953681044	0.230830829076818	-0.0168024506076987	0.179262703557049	-0.0998716137990561	0.0804700974970589
0.0505050505050505	-0.191411196156633	0.0259082347660905	0.0809753627072276	-0.147852226946649	0.000312737843435329	0.226888960645764	-0.0148811073122077	0.109416831187807	-0.122841972558780	-0.0158616491439571
0.0606060606060606	-0.186197298102207	0.00273583326690021	0.0736411647215916	-0.166563767492400	-0.0142037334848620	0.205684951104547	-0.0166093526031271	0.0412323426983493	-0.111497361280722	-0.0813417263001265
0.0707070707070707	-0.181014622693564	-0.0180559945434514	0.0668060796559624	-0.177551583869186	-0.0220741997003860	0.173720805281071	-0.0174813953317839	-0.0160604255957911	-0.0754441535879204	-0.120056013402987
0.0808080808080808	-0.175866049117136	-0.0366554965433508	0.0604051125396491	-0.182017894257336	-0.0254855865284082	0.135844895733768	-0.0154067727791524	-0.0594345952990123	-0.0267027329238137	-0.138571173735969
0.0909090909090909	-0.170753082182152	-0.0532375471977328	0.0543847810931017	-0.181050891151272	-0.0261037472381031	0.0955957275081550	-0.00985010534266704	-0.0891458798882829	0.0242424589501452	-0.142687008144558
0.101010101010101	-0.165676502338606	-0.0679640932727865	0.0487014404950599	-0.175623500300407	-0.0251573895445931	0.0554972300805419	-0.00119514781979271	-0.106954144540676	0.0698166220407036	-0.136643384122646
0.111111111111111	-0.160636803883705	-0.0809847943713603	0.0433197100012405	-0.166597170759864	-0.0235204232421055	0.0172999166142162	0.00970056114707602	-0.115108363691469	0.105430342399229	-0.123308715049690
0.121212121212121	-0.155634482409949	-0.0924377681935586	0.0382110479661691	-0.154728492905285	-0.0217863268764067	-0.0178280773212591	0.0218021736718413	-0.115815375655023	0.128995388567712	-0.104634227993507
0.131313131313131	-0.150670214628871	-0.102450381601785	0.0333524921862003	-0.140677257931994	-0.0203321472868442	-0.0491526510041986	0.0340837331445842	-0.110999976191290	0.140276648716778	-0.0820712991637660
0.141414141414141	-0.145744961507509	-0.111140048983294	0.0287255657703029	-0.125015087291964	-0.0193718327594644	-0.0762601357795778	0.0456359390192041	-0.102230256107511	0.140272819115347	-0.0568568969938356
0.151515151515152	-0.140860017160180	-0.118615013021798	0.0243153396788265	-0.108234090341210	-0.0189996238071570	-0.0989711646317180	0.0557201463545960	-0.0907290298100418	0.130704204897017	-0.0301655576832787
0.161616161616162	-0.136017019906787	-0.124975092204801	0.0201096385507955	-0.0907552221095695	-0.0192246655257492	-0.117275853789066	0.0637869487181139	-0.0774238365359741	0.113626131001150	-0.00316022960977524
0.171717171717172	-0.131217937557697	-0.130312385688214	0.0160983746163757	-0.0729361523542998	-0.0199981312346678	-0.131285291768958	0.0694725688030024	-0.0630085185890472	0.0911581743142361	0.0230200470753547
0.181818181818182	-0.126465035805697	-0.134711930458604	0.0122729942425309	-0.0550785478650721	-0.0212341102417990	-0.141195378690564	0.0725823255453544	-0.0480022294821834	0.0653085429560195	0.0473036058140647
0.191919191919192	-0.121760836258705	-0.138252308692470	0.00862602230213558	-0.0374347288195418	-0.0228253982353811	-0.147259944948066	0.0730674918118430	-0.0327994611362209	0.0378710024956322	0.0687379336162353
0.202020202020202	-0.117108068901466	-0.141006205222763	0.00515069067045832	-0.0202136975078317	-0.0246551843171810	-0.149770798963327	0.0709997044824559	-0.0177091115953721	0.0103739573989911	0.0865356327877602
0.212121212121212	-0.112509622469402	-0.143040916365901	0.00184063848158792	-0.00358656097332246	-0.0266054796566432	-0.149042924778857	0.0665455548534886	-0.00298297457988955	-0.0159349860368961	0.100107287107863
0.222222222222222	-0.107968495238523	-0.144418812232258	-0.00131032683374801	0.0123086172502560	-0.0285629923056665	-0.145403494631606	0.0599429170946751	0.0111648647269085	-0.0400817560027587	0.109078762463196
0.232323232323232	-0.103487747999526	-0.145197755176558	-0.00430841734952215	0.0273624939158406	-0.0304230268951532	-0.139183702758168	0.0514798429068276	0.0245458698484721	-0.0613451677907596	0.113293503958456
0.242424242424242	-0.0990704604313662	-0.145431477339162	-0.00716000962929721	0.0414906060133254	-0.0320918787736347	-0.130712685643892	0.0414763667546296	0.0369902953749886	-0.0792293857205915	0.112802065348153
0.252525252525253	-0.0947196916750947	-0.145169920355332	-0.00987175407051685	0.0546299683740956	-0.0334880995180388	-0.120312988669791	0.0302692567713412	0.0483442158389196	-0.0934338148686339	0.107841829253135
0.262626262626263	-0.0904384455991435	-0.144459540317935	-0.0124506547331864	0.0667360649847754	-0.0345429334219710	-0.108297184305844	0.0181995589115992	0.0584690175817264	-0.103823145206143	0.0988099852392484
0.272727272727273	-0.0862296410173956	-0.143343581006850	-0.0149041248452171	0.0777801926896698	-0.0352001608414525	-0.0949653543737012	0.00560267774118285	0.0672423292116150	-0.110399140943451	0.0862325817691556
0.282828282828283	-0.0820960869521236	-0.141862318272549	-0.0172400223569763	0.0877471191577223	-0.0354155323117565	-0.0806032276730784	-0.00719931122826846	0.0745596379956903	-0.113274999477302	0.0707320361139306
0.292929292929293	-0.0780404629107343	-0.140053278301820	-0.0194666692025420	0.0966330204338469	-0.0351559353566327	-0.0654808215875018	-0.0199034351216194	0.0803360691773666	-0.112652603657693	0.0529949914190522
0.303030303030303	-0.0740653040570282	-0.137951432314572	-0.0215928573050682	0.104443666871896	-0.0343984022569780	-0.0498514776526961	-0.0322299906252090	0.0845079893022897	-0.108802681725462	0.0337419245136483
0.313131313131313	-0.0701729910958590	-0.135589370052704	-0.0236278438283281	0.111192829618305	-0.0331290402830231	-0.0339512106709547	-0.0439253886573459	0.0870342357532454	-0.102047711928565	0.0136994717361620
0.323232323232323	-0.0663657446480738	-0.132997454232436	-0.0255813377159208	0.116900882996712	-0.0313419447723970	-0.0179983119511464	-0.0547639315270634	0.0878968782513852	-0.0927473192534115	-0.00642392861089704
0.333333333333333	-0.0626456238654069	-0.130203957945607	-0.0274634791643810	0.121593581086179	-0.0290381388949227	-0.00219316201920531	-0.0645487451880835	0.0871014904641013	-0.0812858779501899	-0.0259587749077776
0.343434343434343	-0.0590145290187100	-0.127235186816824	-0.0292848133378729	0.125300989466172	-0.0262245710940693	0.0132817815560944	-0.0731120572135300	0.0846769573787152	-0.0680620332384251	-0.0442915471392545
0.353535353535354	-0.0554742077845634	-0.124115587554406	-0.0310562593424784	0.128056555514365	-0.0229131912962049	0.0282618484384793	-0.0803149808597524	0.0806748724596293	-0.0534798736352689	-0.0608781494690975
0.363636363636364	-0.0520262649526768	-0.120867844375291	-0.0327890752304066	0.129896302793865	-0.0191201194247753	0.0425998941859142	-0.0860469379039703	0.0751685926841668	-0.0379415119247504	-0.0752539562333965
0.373737373737374	-0.0486721752778232	-0.117512964638250	-0.0344948195926929	0.130858136966932	-0.0148649140501315	0.0561659321691434	-0.0902248282015110	0.0682520233602310	-0.0218408618024362	-0.0870407393442960
0.383838383838384	-0.0454132992040760	-0.114070354886287	-0.0361853101178607	0.130981252338906	-0.0101699447433566	0.0688466752242117	-0.0927920321785524	0.0600382013606575	-0.00555842520186179	-0.0959507941775298
0.393939393939394	-0.0422509011948586	-0.110557888377840	-0.0378725793390732	0.130305629587111	-0.00505986855742321	0.0805450017951476	-0.0937173136303036	0.0506577375429079	0.0105430695183420	-0.101788594908602
0.404040404040404	-0.0391861704090781	-0.106991965077206	-0.0395688276596246	0.128871616483734	0.000438791231499888	0.0911793600317100	-0.0929936740006545	0.0402571685322408	0.0261223166181138	-0.104450305694483
0.414141414141414	-0.0362202434708644	-0.103387564976921	-0.0412863736329528	0.126719584497492	0.00629796763641001	0.100683122280908	-0.0906371954934376	0.0289972561131872	0.0408624890105040	-0.103921456599975
0.424242424242424	-0.0333542290878439	-0.0997582955380319	-0.0430376013759127	0.123889655073679	0.0124882784105719	0.109003901540745	-0.0866858986067311	0.0170512601931794	0.0544738056905037	-0.100273067163978
0.434343434343434	-0.0305892342801854	-0.0961164339577605	-0.0448349049105453	0.120421490162004	0.0189791659519514	0.116102840661472	-0.0811986296961442	0.00460319936979730	0.0666957019597568	-0.0936564694586903
0.444444444444444	-0.0279263919897278	-0.0924729649070634	-0.0466906291580569	0.116354142200987	0.0257389547698331	0.121953884341382	-0.0742539856868435	-0.00815389797800781	0.0772986825160179	-0.0842970490894927
0.454545454545455	-0.0253668898452648	-0.0888376143224370	-0.0486170072476181	0.111725959289557	0.0327348330652691	0.126543043247843	-0.0659492758215058	-0.0210197591323137	0.0860859271331612	-0.0724870888461554
0.464646464646465	-0.0229119998664884	-0.0852188797861143	-0.0506260937505719	0.106574541692100	0.0399327653345911	0.129867658888525	-0.0563995141377315	-0.0337886647143782	0.0928947086750863	-0.0585778671787867
0.474747474747475	-0.0205631088952157	-0.0816240579858083	-0.0527296934066335	0.100936746142518	0.0472973432295683	0.131935677158543	-0.0457364310321769	-0.0462513014853383	0.0975976730034528	-0.0429711334884571
0.484848484848485	-0.0183217495483768	-0.0780592697085691	-0.0549392848717942	0.0948487346441008	0.0547915822394905	0.132764937796289	-0.0341074876399309	-0.0581966987966773	0.100104019472527	-0.0261100552704560
0.494949494949495	-0.0161896314929081	-0.0745294827923332	-0.0572659389871756	0.0883460646124596	0.0623766721312576	0.132382486294809	-0.0216748727174949	-0.0694142812495059	0.100360608750609	-0.00846970911565045
0.505050505050505	-0.0141686728482548	-0.0710385334325755	-0.0597202310434393	0.0814638172842405	0.0700116895177787	0.130823914137126	-0.00861445817631361	-0.0796960724829881	0.0983530113413406	0.00945283097471355
0.515151515151515	-0.0122610315277259	-0.0675891462193309	-0.0623121464960388	0.0742367613198859	0.0776532814413789	0.128132732551216	0.00488531369142107	-0.0888390856305896	0.0941064951514433	0.0271487680789032
0.525252525252525	-0.0104691363355667	-0.0641829532609418	-0.0650509795721968	0.0666995484684174	0.0852553294714760	0.124359784308916	0.0186246409582439	-0.0966479347677588	0.0876869335944679	0.0441081879009921
0.535353535353535	-0.00879571764240074	-0.0608205127344409	-0.0679452242006364	0.0588869380394252	0.0927686045346480	0.119562697414806	0.0323937027590603	-0.102937698508622	0.0792015969495092	0.0598309658604123
0.545454545454545	-0.00724383746772316	-0.0575013271877032	-0.0710024566894717	0.0508340467450016	0.100140423527368	0.113805383833890	0.0459741638385573	-0.107537061648218	0.0687997690186111	0.0738379420720003
0.555555555555556	-0.00581691880447686	-0.0542238619046192	-0.0742292095759577	0.0425766202345977	0.107314319711364	0.107157585673707	0.0591408783259221	-0.110291753214866	0.0566731086676672	0.0856823195534199
0.565656565656566	-0.00451877402744402	-0.0509855636307937	-0.0776308360737198	0.0341513223506958	0.114229739960402	0.0996944704458290	0.0716638290970587	-0.111068289289645	0.0430556518465979	0.0949612226022433
0.575757575757576	-0.00335363223427078	-0.0477828799428725	-0.0812113645483084	0.0255960377846048	0.120821783114909	0.0914962761561858	0.0833103394840964	-0.109758016234722	0.0282233245792797	0.101327325986559
0.585858585858586	-0.00232616537539226	-0.0446112795287917	-0.0849733424601506	0.0169501834112896	0.127020995004349	0.0826480059807421	0.0938475937961920	-0.106281434294695	0.0124928118055850	0.104500430900385
0.595959595959596	-0.00144151303689136	-0.0414652736282736	-0.0889176692248116	0.00825502313157737	0.132753237111841	0.0732391711339684	0.103045501982911	-0.100592762625080	-0.00378039829831264	0.104278820124020
0.606060606060606	-0.000705305748310451	-0.0383384388620144	-0.0930434174535938	-0.000446019448887750	0.137939647373860	0.0633635791873076	0.110679941628228	-0.0926846843838102	-0.0202049986472877	0.100550172212036
0.616161616161616	-0.000123686695482660	-0.0352234416534984	-0.0973476420524289	-0.00910705672006220	0.142496713220267	0.0531191634917205	0.116536407099474	-0.0825931843287307	-0.0363581010876651	0.0933017527388581
0.626262626262626	0.000296668273655081	-0.0321120644185215	-0.101825176673340	-0.0176794479533570	0.146336478654120	0.0426078474437053	0.120414090840427	-0.0704023611565280	-0.0517909684028328	0.0826295299346980
0.636363636363636	0.000548532454859712	-0.0289952336636488	-0.106468417029961	-0.0261115328109882	0.149366908931106	0.0319354350418022	0.122130415192573	-0.0562490624099569	-0.0660364895206886	0.0687457832080435
0.646464646464647	0.000624112002971532	-0.0258630500953097	-0.111267090606173	-0.0343483955883106	0.151492438206268	0.0212115164363542	0.121526024399698	-0.0403271510710132	-0.0786186448944179	0.0519846875316863
0.656565656565657	0.000515031649579110	-0.0227048207954756	-0.116208012304390	-0.0423316690064696	0.152614727347955	0.0105493738971113	0.118470235180139	-0.0228911699795434	-0.0890641927716209	0.0328052668734806
0.666666666666667	0.000212322512268583	-0.0195090934673176	-0.121274825596735	-0.0499993871137010	0.152633660947743	6.58697199764147e-05	0.112866929944463	-0.00425912319253697	-0.0969167720900949	0.0117910194557898
0.676767676767677	-0.000293587915956799	-0.0162636926944551	-0.126447728757955	-0.0572858976241247	0.151448614347112	-0.0101187070342006	0.104660858810497	0.0151859571765141	-0.101753558633010	-0.0103545680289008
0.686868686868687	-0.00101288350568070	-0.0129557580899889	-0.131703185772827	-0.0641218448191648	0.148960023215946	-0.0198808635388372	0.0938442943336880	0.0349960433595264	-0.103204521477400	-0.0328174735347410
0.696969696969697	-0.00195636485966365	-0.00957178413621405	-0.137013621522702	-0.0704342349547820	0.145071289805232	-0.0290942309255590	0.0804639555140511	0.0546601828615023	-0.100974199319340	-0.0546884673345907
0.707070707070707	-0.00313545219888043	-0.00609766143257703	-0.142347100865497	-0.0761465969537745	0.139691061395459	-0.0376300392185643	0.0646280841986662	0.0736091009893724	-0.0948657426159123	-0.0749852362420367
0.717171717171717	-0.00456218563319252	-0.00251871897811929	-0.147666991230801	-0.0811792520129357	0.132735917598208	-0.0453577906838869	0.0465135163310772	0.0912228780613017	-0.0848067384485657	-0.0926821870818076
0.727272727272727	-0.00624922265403824	0.00118023298444310	-0.152931608357099	-0.0854497066171886	0.124133503946444	-0.0521461928821901	0.0263725412578890	0.106842286324727	-0.0708760407944599	-0.106748695726992
0.737373737373737	-0.00820983264552251	0.00501486014222669	-0.158093844801999	-0.0888731843256138	0.113826149509543	-0.0578644243135848	0.00453928289364493	0.119784399555625	-0.0533304596432338	-0.116196345537752
0.747474747474748	-0.0104578881556629	0.00900126199535641	-0.163100780859986	-0.0913633125785077	0.101775005937817	-0.0623838188099365	-0.0185647349167380	0.129363094064597	-0.0326297091087939	-0.120135334583194
0.757575757575758	-0.0130078525984703	0.0131559312600353	-0.167893277527295	-0.0928329816747994	0.0879647441774890	-0.0655800699080370	-0.0424262622333805	0.134915032230561	-0.00945747067700491	-0.117839681302704
0.767676767676768	-0.0158747639666774	0.0174957157234573	-0.172405551162679	-0.0931953939953522	0.0724088428350440	-0.0673360734490750	-0.0664377620649766	0.135831643595959	0.0152642090133545	-0.108820072500551
0.777777777777778	-0.0190742140203717	0.0220377836054423	-0.176564729509903	-0.0923653225181707	0.0551554984540028	-0.0675455456758689	-0.0898972631654621	0.131597473612410	0.0403706896579313	-0.0929021185616695
0.787878787878788	-0.0226223222739243	0.0267995936025922	-0.180290388777851	-0.0902605987170630	0.0362941823142369	-0.0661175751387359	-0.112011421092493	0.121835028992712	0.0644649714066925	-0.0703063478195600
0.797979797979798	-0.0265357039269520	0.0317988709053039	-0.183494071524285	-0.0868038511049800	0.0159628601102748	-0.0629822896307258	-0.131902755413142	0.106355874785658	0.0859474986976123	-0.0417244270334003
0.808080808080808	-0.0308314306680439	0.0370535905802630	-0.186078785169076	-0.0819245170537927	-0.00564412091293415	-0.0580978437668097	-0.148622236138706	0.0852171831314094	0.103071402060169	-0.00838379398972992
0.818181818181818	-0.0355269830146859	0.0425819697931370	-0.187938481084994	-0.0755611522112512	-0.0282674893896603	-0.0514589579013391	-0.161168634147732	0.0587821327282064	0.114029625296405	0.0279098784534021
0.828282828282828	-0.0406401925294899	0.0484024703973277	-0.188957514396237	-0.0676640640223768	-0.0515738871248723	-0.0431072633572478	-0.168516333050888	0.0277814263393792	0.117080573483256	0.0647661419885104
0.838383838383838	-0.0461891718593528	0.0545338134200914	-0.189010084880448	-0.0581982988177928	-0.0751461541500081	-0.0331437297837918	-0.169653627312251	-0.00662838015067607	0.110718386410216	0.0992563126114733
0.848484848484849	-0.0521922300651470	0.0609950069167198	-0.187959659751281	-0.0471470160665455	-0.0984731752581913	-0.0217434633187158	-0.163633904789614	-0.0428162039297022	0.0938921897119935	0.128033483926260
0.858585858585859	-0.0586677701250464	0.0678053885082082	-0.185658379640835	-0.0345152893301940	-0.120939466464773	-0.00917316136292160	-0.149642527532083	-0.0786468146141265	0.0662749445279463	0.147548740485148
0.868686868686869	-0.0656341647781697	0.0749846836272054	-0.181946449868007	-0.0203343821517977	-0.141814772021717	0.00418852190830033	-0.127082669245995	-0.111483596248410	0.0285756819261925	0.154386427185898
0.878787878787879	-0.0731096059908752	0.0825530800119894	-0.176651520161461	-0.00466656003500636	-0.160244075184170	0.0178275277603224	-0.0956838095105233	-0.138242227972501	-0.0171226714433645	0.145737076881964
0.888888888888889	-0.0811119222254459	0.0905313182214259	-0.169588057538088	0.0123894809066270	-0.175238618796640	0.0310678621119146	-0.0556369580287562	-0.155520605021412	-0.0670363506856772	0.120014429273849
0.898989898989899	-0.0896583562976413	0.0989407967636020	-0.160556719218183	0.0306924585405897	-0.185668816092158	0.0430423033629846	-0.00776085998738128	-0.159838970948929	-0.115430250045577	0.0775973345126366
0.909090909090909	-0.0987652948185177	0.107803688634159	-0.149343735588417	0.0500514671611124	-0.190260357470392	0.0526612524261274	0.0462968221601127	-0.148034887909705	-0.154553373418678	0.0216297399788157
0.919191919191919	-0.108447937863819	0.117143063328150	-0.135720317768856	0.0702178321057654	-0.187595465749927	0.0585816561670189	0.103820484112335	-0.117870063967744	-0.174934308608819	-0.0412701144131489
0.929292929292929	-0.118719894345562	0.126983004209301	-0.119442111037032	0.0908755204250829	-0.176122252819134	0.0591797319395339	0.160749654396004	-0.0689189218347548	-0.166302567203780	-0.100674361044909
0.939393939393939	-0.129592684164040	0.137348704654243	-0.100248725401987	0.111629595646827	-0.154176706622659	0.0525343539630654	0.211370075832986	-0.00381868045530776	-0.119526522615713	-0.142876496087294
0.949494949494950	-0.141075121916061	0.148266516236770	-0.0778633899802003	0.131991920497399	-0.120024367370955	0.0364334407330534	0.247990539450656	0.0700404463701218	-0.0301173918708881	-0.153091908040233
0.959595959595960	-0.153172547580455	0.159763905997605	-0.0519928018633075	0.151362844720121	-0.0719328917309429	0.00842532075875635	0.260645945260130	0.138336166840493	0.0959743431793632	-0.120562668430959
0.969696969696970	-0.165885855214398	0.171869253435055	-0.0223272787293339	0.169006835402600	-0.00829360959051258	-0.0340458458922281	0.236910021354514	0.177192918952853	0.233405948120229	-0.0483382964017125
0.979797979797980	-0.179210247781518	0.184611373982051	0.0114586120887346	0.184018681312466	0.0721780799477893	-0.0933508681812617	0.161981832337994	0.150402899514264	0.324526459011179	0.0299738968318169
0.989898989898990	-0.193133608520178	0.198018581370872	0.0497046682730139	0.195274607237807	0.170113282243507	-0.171107306571604	0.0193617803013654	0.00730868136152483	0.262323140740751	0.0240809133904532
1	-0.207634315278265	0.212116972664736	0.0927624461590340	0.201358588959229	0.284945056264205	-0.267105275877798	-0.207281540226807	-0.316685699351038	-0.128871632090257	-0.249572699515748


==> LSV_X.dat <==
x U1 U2 U3 U4 U5 U6 U7 U8 U9 U10
0	-0.216208553739264	0.186173456339725	0.123363585256739	-0.128273230628576	-0.232485193147148	-0.205805012139352	0.291959946402842	0.232959130633227	-0.289493406140401	-0.0495955954429657
0.0101010101010101	-0.211233423141481	0.148125656188278	0.113043124706084	-0.0494312157268211	-0.183591142015447	-0.0200976706355557	0.155687708682631	-0.105925404356337	-0.00819204150373572	0.299297989847520
0.0202020202020202	-0.206186657607400	0.113531038211597	0.103664043238680	0.0152038232563883	-0.144429595652801	0.102403151836774	0.0802107239309282	-0.232784673637620	0.0151961854824435	0.308343348955608
0.0303030303030303	-0.201105568855650	0.0821537998536064	0.0950987241892665	0.0667824184176009	-0.113525729056644	0.174657431011225	0.0437433551989127	-0.241317015272626	-0.0419189340145070	0.202744971648781
0.0404040404040404	-0.196014406637088	0.0537617575909785	0.0872319233026229	0.106654163860540	-0.0892183209759850	0.208815013340180	0.0294719767080522	-0.192762185772509	-0.0967303203273181	0.0832484687304350
0.0505050505050505	-0.190928718865637	0.0281315142980945	0.0799629837232130	0.136215818671339	-0.0699519529177578	0.215278350291238	0.0257452113059145	-0.123929438833237	-0.120227580126054	-0.0134118795520402
0.0606060606060606	-0.185858283397818	0.00505123690069705	0.0732059503955835	0.156826545990095	-0.0543975393063921	0.202508898477660	0.0252173455073162	-0.0550264660888480	-0.110320828374235	-0.0797408716828527
0.0707070707070707	-0.180809109657722	-0.0156780155811774	0.0668886285939692	0.169762454972115	-0.0414848874061909	0.177158010145979	0.0237650236251217	0.00422476642340544	-0.0759826075369541	-0.119379386092000
0.0808080808080808	-0.175784817074834	-0.0342418536795386	0.0609511625299519	0.176194433225591	-0.0303921224136792	0.144318139410937	0.0194999040843079	0.0502887135882653	-0.0287932665273906	-0.138673667553787
0.0909090909090909	-0.170787586207880	-0.0508126658895344	0.0553444514558310	0.177179834322633	-0.0205159880115856	0.107797930208326	0.0119774795948402	0.0829951736267686	0.0210046324339773	-0.143362419647099
0.101010101010101	-0.165818811581793	-0.0655500586194389	0.0500285754801650	0.173662343792595	-0.0114357251568413	0.0703786126387791	0.00160839595464305	0.103791529662388	0.0659238738964671	-0.137708104929420
0.111111111111111	-0.160879543632371	-0.0786014898931092	0.0449713206143765	0.166476551776930	-0.00287703764628202	0.0340357237642533	-0.0107561564718908	0.114722797874424	0.101360723677189	-0.124629323804581
0.121212121212121	-0.155970780363222	-0.0901030073360271	0.0401468451209357	0.156355085498490	0.00532074877008280	0.000122902916223051	-0.0241019883612329	0.117880334808408	0.125155464604757	-0.106122988605198
0.131313131313131	-0.151093651557060	-0.100180031915899	0.0355345020687073	0.143936968357103	0.0132330825248688	-0.0304797774016400	-0.0374272535377564	0.115138182815058	0.136976920693033	-0.0836686037083655
0.141414141414141	-0.146249526289205	-0.108948149173297	0.0311178177020745	0.129776381321231	0.0208738771172248	-0.0572482896581073	-0.0498446407140155	0.108056663553328	0.137724242990840	-0.0585127247042443
0.151515151515152	-0.141440066065311	-0.116513883199746	0.0268836169531466	0.114351325071598	0.0282147407713507	-0.0799227994205988	-0.0606331014774686	0.0978763712004345	0.129026789109870	-0.0318260350715493
0.161616161616162	-0.136667239920271	-0.122975437772344	0.0228212833249793	0.0980718880697187	0.0352002207481321	-0.0984366427833752	-0.0692560990776587	0.0855554840660941	0.112863293776975	-0.00476119406377460
0.171717171717172	-0.131933313495656	-0.128423395306935	0.0189221387475092	0.0812879586639222	0.0417596190872032	-0.112861901037815	-0.0753586954708468	0.0718229174248168	0.0912928316693008	0.0215530557938010
0.181818181818182	-0.127240820954931	-0.132941368582739	0.0151789288268299	0.0642963046506247	0.0478159363857543	-0.123368025980576	-0.0787521645609125	0.0572323261475878	0.0662786081598313	0.0460506816327199
0.191919191919192	-0.122592526263428	-0.136606603131996	0.0115853995431815	0.0473469978824440	0.0532924591517390	-0.130190622467867	-0.0793920910786882	0.0422096428903399	0.0395831428358191	0.0677775419497746
0.202020202020202	-0.117991378624331	-0.139490530187016	0.00813595251783176	0.0306491951730204	0.0581174472396973	-0.133608070849835	-0.0773539152033029	0.0270913605097851	0.0127151843919661	0.0859366427202331
0.212121212121212	-0.113440465563178	-0.141659271412524	0.00482536722816022	0.0143763068300707	0.0622273137414895	-0.133924158097968	-0.0728084496090465	0.0121532776636533	-0.0130879011026940	0.0999217693694617
0.222222222222222	-0.108942966178086	-0.143174097516429	0.00164857986137463	-0.00132940474883790	0.0655686273948142	-0.131455285557952	-0.0659988892140895	-0.00236930941208735	-0.0368548439488613	0.109336533225645
0.232323232323232	-0.104502106339327	-0.144091843363178	-0.00139949022316356	-0.0163527487809670	0.0680992105525372	-0.126521142739088	-0.0572201429431220	-0.0162684657018999	-0.0578615283193853	0.113998932067206
0.242424242424242	-0.100121117070135	-0.144465282507535	-0.00432407425183525	-0.0306020030881594	0.0697885554777992	-0.119437991921208	-0.0468008547805242	-0.0293559250851047	-0.0756048841388455	0.113933276740001
0.252525252525253	-0.0958031969263156	-0.144343464192754	-0.00713065474433059	-0.0440057363949511	0.0706177385063656	-0.110513909053160	-0.0350881827950615	-0.0414593673818772	-0.0897739663517942	0.109352154406275
0.262626262626263	-0.0915514788822977	-0.143772015866278	-0.00982503891181834	-0.0565100104606167	0.0705789751449602	-0.100045482775314	-0.0224352209738421	-0.0524214062937946	-0.100220988181927	0.100631301904843
0.272727272727273	-0.0873690020006698	-0.142793414194989	-0.0124134096092016	-0.0680759198925088	0.0696749288424663	-0.0883155943197710	-0.00919084395004752	-0.0621002789300492	-0.106933943489458	0.0882800942499229
0.282828282828283	-0.0832586879920435	-0.141447227437793	-0.0149023579335923	-0.0786774311980606	0.0679178612467288	-0.0755919939495134	0.00430829672863303	-0.0703714664653642	-0.110011676950672	0.0729099881438240
0.292929292929293	-0.0792233226477961	-0.139770331875311	-0.0172989008880564	-0.0882994864468194	0.0653286914907658	-0.0621264605559506	0.0177439126522297	-0.0771296853772108	-0.109641750121677	0.0552028158323130
0.303030303030303	-0.0752655420388684	-0.137797104819172	-0.0196104869456775	-0.0969363406489741	0.0619360157239042	-0.0481543849235459	0.0308206372927084	-0.0822908627780473	-0.106081132563168	0.0358803743235821
0.313131313131313	-0.0713878233107360	-0.135559596537085	-0.0218449918445423	-0.104590105500852	0.0577751250666779	-0.0338946578752742	0.0432692672790095	-0.0857938473298555	-0.0996395620618010	0.0156763411958628
0.323232323232323	-0.0675924798615251	-0.133087683241953	-0.0240107065099568	-0.111269475435923	0.0528870498511791	-0.0195497750951536	0.0548489245451889	-0.0876017122844128	-0.0906653227770834	-0.00468880813946525
0.333333333333333	-0.0638816606618854	-0.130409203109035	-0.0261163186272801	-0.116988614920881	0.0473176499167154	-0.00530609328286997	0.0653483492655396	-0.0877025839938611	-0.0795331529219256	-0.0245294986891892
0.343434343434343	-0.0602573534578846	-0.127550077108096	-0.0281708890691009	-0.121766188640221	0.0411167644439180	0.00866581070674273	0.0745865047094810	-0.0861099828298559	-0.0666339917289627	-0.0432132151862825
0.353535353535354	-0.0567213915888869	-0.124534416270054	-0.0301838241067918	-0.125624518624027	0.0343374299755810	0.0222107135081570	0.0824126475903491	-0.0828626986283940	-0.0523662934854958	-0.0601751391956638
0.363636363636364	-0.0532754641488122	-0.121384616851278	-0.0321648441023290	-0.128588854505835	0.0270351715953172	0.0351882781755790	0.0887059920295973	-0.0780242437988806	-0.0371286641084508	-0.0749294025898361
0.373737373737374	-0.0499211292197388	-0.118121444714282	-0.0341239491759606	-0.130686744968756	0.0192673694728985	0.0474725661004449	0.0933750723317317	-0.0716819377064205	-0.0213136066358340	-0.0870771770126887
0.383838383838384	-0.0466598299101018	-0.114764110111359	-0.0360713821739771	-0.131947500069744	0.0110927009383062	0.0589515426368056	0.0963568894871042	-0.0639456788045156	-0.00530219232384207	-0.0963118674458989
0.393939393939394	-0.0434929129348754	-0.111330333937784	-0.0380175891142195	-0.132401735545681	0.00257065675281364	0.0695265875103549	0.0976159086202157	-0.0549464586132785	0.0105404982489671	-0.102421701345245
0.404040404040404	-0.0404216494813445	-0.107836406413183	-0.0399731771614713	-0.132080991422470	-0.00623887082726598	0.0791120184094850	0.0971429593033046	-0.0448346658322953	0.0258692954009195	-0.105290009399368
0.414141414141414	-0.0374472581108927	-0.104297239053177	-0.0419488700774387	-0.131017418289762	-0.0152759313564705	0.0876346341744835	0.0949540775230081	-0.0337782210402532	0.0403623324994608	-0.104893485088993
0.424242424242424	-0.0345709294542824	-0.100726410707820	-0.0439554609980622	-0.129243525488416	-0.0244807945668625	0.0950332825095676	0.0910893168648336	-0.0219605736032927	0.0537240031554179	-0.101298692204918
0.434343434343434	-0.0317938524649210	-0.0971362083679777	-0.0460037623122513	-0.126791986202174	-0.0337941678547450	0.101258455991671	0.0856115469095535	-0.00957858335113498	0.0656875617351917	-0.0946570657439732
0.444444444444444	-0.0291172420014948	-0.0935376633749374	-0.0481045523489790	-0.123695495064749	-0.0431573572086363	0.106271919229157	0.0786052486761672	0.00315969917001989	0.0760174326499904	-0.0851986248287141
0.454545454545455	-0.0265423675179614	-0.0899405836114782	-0.0502685185225463	-0.119986674401781	-0.0525123760985909	0.110046369251898	0.0701753099779458	0.0160373481080145	0.0845112824187826	-0.0732245885553699
0.464646464646465	-0.0240705826452623	-0.0863535822034590	-0.0525061965374547	-0.115698025635789	-0.0618020070169856	0.112565130531673	0.0604458175904948	0.0288309746978050	0.0910018977683376	-0.0590990585503520
0.474747474747475	-0.0217033554552107	-0.0827841032190721	-0.0548279052137229	-0.110861922701009	-0.0709698205286053	0.113821885395337	0.0495588379991298	0.0413132438720397	0.0953589024629702	-0.0432399067189785
0.484848484848485	-0.0194422992029012	-0.0792384448173179	-0.0572436764597887	-0.105510644552559	-0.0799601568741066	0.113820439970013	0.0376731740625713	0.0532555069379813	0.0974903346601534	-0.0261089841282163
0.494949494949495	-0.0172892033497244	-0.0757217802672924	-0.0597631798926809	-0.0996764440176935	-0.0887180753917002	0.112574525164435	0.0249630810938623	0.0644305653727540	0.0973440949565647	-0.00820174790862356
0.505050505050505	-0.0152460646747398	-0.0722381772346834	-0.0623956415833336	-0.0933916503318436	-0.0971892772891841	0.110107631524141	0.0116169225356693	0.0746155824848952	0.0949092625921929	0.00996361191873405
0.515151515151515	-0.0133151182878341	-0.0687906157106746	-0.0651497563882836	-0.0866888027336874	-0.105320007621277	0.106452876083248	-0.00216425745939329	0.0835951597867081	0.0902172632723449	0.0278574741849166
0.525252525252525	-0.0114988683638675	-0.0653810049404883	-0.0680335933171260	-0.0796008124654397	-0.113056942711887	0.101652898556895	-0.0161682696752614	0.0911645933163715	0.0833428565883726	0.0449504507440184
0.535353535353535	-0.00980011842296862	-0.0620101996932194	-0.0710544933776293	-0.0721611504402309	-0.120347069711561	0.0957597833613118	-0.0301734508647712	0.0971333217288733	0.0744048939952507	0.0607253468322100
0.545454545454545	-0.00822200098833492	-0.0586780162007091	-0.0742189593370237	-0.0644040577004134	-0.127137565499354	0.0888350029973219	-0.0439504989266388	0.101328572608868	0.0635667797718430	0.0746893453877038
0.555555555555556	-0.00676800645941812	-0.0553832480801323	-0.0775325368383344	-0.0563647756010565	-0.133375682726219	0.0809493772719416	-0.0572645021230583	0.103599205998816	0.0510365474922867	0.0863863308092006
0.565656565656566	-0.00544201104523056	-0.0521236825419991	-0.0809996863144483	-0.0480797924135285	-0.139008651453003	0.0721830416432592	-0.0698771928516965	0.103819744416723	0.0370664435609555	0.0954092486113876
0.575757575757576	-0.00424830360973733	-0.0488961171716057	-0.0846236451495473	-0.0395871027565147	-0.143983605557989	0.0626254166365736	-0.0815494565037929	0.101894566478800	0.0219518877575373	0.101412371300096
0.585858585858586	-0.00319161128886216	-0.0456963775568398	-0.0884062795472813	-0.0309264759274567	-0.148247543873006	0.0523751687725615	-0.0920441252532435	0.0977622264539259	0.00602965914941793	0.104123307190109
0.595959595959596	-0.00227712374649312	-0.0425193360179373	-0.0923479255772443	-0.0221397288275883	-0.151747336848369	0.0415401517467666	-0.101129085098528	0.0913998444654349	-0.0103248649554880	0.103354547578014
0.606060606060606	-0.00151051594490309	-0.0393589316745024	-0.0964472188855401	-0.0132709987499243	-0.154429790438943	0.0302373146772780	-0.108580721958266	0.0828274914367438	-0.0267016079471987	0.0990142985609895
0.616161616161616	-0.000897969313069706	-0.0362081920611749	-0.100700912571104	-0.00436701083320351	-0.156241779838257	0.0185925620640515	-0.114187728908640	0.0721124690862613	-0.0426610366776145	0.0911162870100417
0.626262626262626	-0.000446191204227254	-0.0330592564750231	-0.105103682746485	0.00452266552242542	-0.157130466655166	0.00674054764748233	-0.117755291513818	0.0593733581900739	-0.0577409634544475	0.0797881662585729
0.636363636363636	-0.000162432541353231	-0.0299034012044097	-0.109647921319542	0.0133453775283897	-0.157043614116356	-0.00517561841978324	-0.119109661364058	0.0447836778889817	-0.0714651241927611	0.0652780769570817
0.646464646464647	-5.45035557640440e-05	-0.0267310667500761	-0.114323515550467	0.0220451740028128	-0.155930015874089	-0.0170047728022546	-0.118103119074065	0.0285749650574690	-0.0833537402544484	0.0479588439657630
0.656565656565657	-0.000130787529104664	-0.0235318871039608	-0.119117613956133	0.0305626219388737	-0.153740054985802	-0.0285882398493248	-0.114619316722364	0.0110390458552410	-0.0929362475726573	0.0283292137321337
0.666666666666667	-0.000400252452146434	-0.0202947210992724	-0.124014378150576	0.0388346627470494	-0.150426410590944	-0.0397605412969329	-0.108578975577143	-0.00747076807793276	-0.0997663338522894	0.00701146219013422
0.676767676767677	-0.000872460514239736	-0.0170076857861300	-0.128994720225843	0.0467945169506670	-0.145944930718386	-0.0503503104355617	-0.0999458974212439	-0.0265398680979349	-0.103439357826306	-0.0152553637149177
0.686868686868687	-0.00155757533408748	-0.0136581917203317	-0.134036025291095	0.0543716468193398	-0.140255690487425	-0.0601814513348881	-0.0887332262282129	-0.0456942738907576	-0.103612127756724	-0.0376273597076169
0.696969696969697	-0.00246636683469614	-0.0102329799782402	-0.139111858799365	0.0614917871535692	-0.133324255685319	-0.0690745892360535	-0.0750098706103276	-0.0644046903132753	-0.100024882755419	-0.0591736487241501
0.707070707070707	-0.00361021365159972	-0.00671816062830039	-0.144191658300525	0.0680770551835131	-0.125123172275492	-0.0768488643439280	-0.0589069654806282	-0.0820931302527051	-0.0925251424150665	-0.0789010403393529
0.717171717171717	-0.00500110294231508	-0.00309925229937181	-0.149240409265690	0.0740461513137481	-0.115633702766937	-0.0833241280050697	-0.0406242127104382	-0.0981425722196371	-0.0810928593692967	-0.0957862017504133
0.727272727272727	-0.00665162743467328	0.000638777611864366	-0.154218304632855	0.0793146632327859	-0.104847830499816	-0.0883236076615904	-0.0204358940004779	-0.111910145682120	-0.0658660170872532	-0.108815931934496
0.737373737373737	-0.00857497951014303	0.00451147265716104	-0.159080387726431	0.0837954867119719	-0.0927705527046463	-0.0916771150270460	0.00130370672171188	-0.122744345718853	-0.0471654530175493	-0.117035880396762
0.747474747474748	-0.0107849420631188	0.00853484765059787	-0.163776178205658	0.0873993772466740	-0.0794224825844847	-0.0932248806070191	0.0241558010065001	-0.130006763537644	-0.0255172478664328	-0.119607662988849
0.757575757575758	-0.0132958758055487	0.0127253503703170	-0.168249280700299	0.0900356475508221	-0.0648427795391092	-0.0928221069073136	0.0475939232829535	-0.133098770155292	-0.00167050075341385	-0.115873759490586
0.767676767676768	-0.0161227025949393	0.0170998255578042	-0.172436975798945	0.0916130268176451	-0.0490924248525057	-0.0903443422870644	0.0710025928600378	-0.131493492840056	0.0233922922747365	-0.105428784567175
0.777777777777778	-0.0192808842487932	0.0216754822447438	-0.176269793069259	0.0920406986274719	-0.0322578575108498	-0.0856937871635930	0.0936784287786417	-0.124773258797800	0.0484557132119161	-0.0881946538889457
0.787878787878788	-0.0227863961653497	0.0264698655553913	-0.179671065815358	0.0912295354539066	-0.0144549810559585	-0.0788066537344373	0.114834470226511	-0.112672422789368	0.0720869304479197	-0.0644957673577970
0.797979797979798	-0.0266556948936410	0.0315008342434970	-0.182556467321870	0.0890935489484886	0.00416645282919795	-0.0696617088686926	0.133608614264064	-0.0951251114449716	0.0926711466359905	-0.0351285528759077
0.808080808080808	-0.0309056785788558	0.0367865453211711	-0.184833528405958	0.0855515766561298	0.0234180854222881	-0.0582901362620323	0.149077269991489	-0.0723168627888230	0.108472541620980	-0.00141752451890883
0.818181818181818	-0.0355536389439215	0.0423454472147522	-0.186401136209677	0.0805292276577126	0.0430678278305131	-0.0447868566739807	0.160275547908560	-0.0447383567575003	0.117726706598234	0.0347525878191695
0.828282828282828	-0.0406172031454197	0.0481962829289429	-0.187149014331640	0.0739611120448852	0.0628343978012784	-0.0293234414622832	0.166225558709330	-0.0132383451913960	0.118770587588135	0.0709420109879479
0.838383838383838	-0.0461142634494221	0.0543581047004934	-0.186957184640989	0.0657933823945360	0.0823815584387678	-0.0121627406280654	0.165974689719422	0.0209286009327431	0.110215234343429	0.104214845426542
0.848484848484849	-0.0520628921952982	0.0608503015562310	-0.185695411468212	0.0559866199609504	0.101312125078774	0.00632468418959141	0.158646059797931	0.0560659303191929	0.0911646909984350	0.131270970157928
0.858585858585859	-0.0584812389332511	0.0676926410287504	-0.183222629368059	0.0445191047977910	0.119161839982664	0.0256422889248217	0.143503719984829	0.0900196511587173	0.0614804287390133	0.148671970453636
0.868686868686869	-0.0653874059080810	0.0749053259861224	-0.179386356358705	0.0313905184550768	0.135393260898613	0.0451475060211584	0.120035553130461	0.120196285823312	0.0220837209817477	0.153181615170411
0.878787878787879	-0.0727992971817712	0.0825090670407979	-0.174022095542813	0.0166261417928968	0.149389874676152	0.0640301692967660	0.0880571991844587	0.143631670859813	-0.0247232794254427	0.142236472000229
0.888888888888889	-0.0807344355910859	0.0905251702307713	-0.166952729433601	0.000281631173495294	0.160450739781472	0.0812899192941759	0.0478406296075278	0.157134112594490	-0.0749555303858190	0.114549456043350
0.898989898989899	-0.0892097403517605	0.0989756384822051	-0.157987913325641	-0.0175515124658737	0.167786095318691	0.0957135593363045	0.000271092416512634	0.157533062662132	-0.122728467889624	0.0708231215237372
0.909090909090909	-0.0982412563419163	0.107883283565782	-0.146923476943400	-0.0367396195199034	0.170514570398786	0.105854077503312	-0.0529641777177266	0.142073761559262	-0.160235801177208	0.0145022397093299
0.919191919191919	-0.107843823762460	0.117271842532468	-0.133540847798820	-0.0570994369505684	0.167662920727357	0.110014271918210	-0.109153256667369	0.109008851154089	-0.178093020949204	-0.0475851778970370
0.929292929292929	-0.118030673728385	0.127166088450295	-0.117606515869081	-0.0783892722684481	0.158169665195205	0.106239935370303	-0.164303369674641	0.0584484547574978	-0.166305594837675	-0.104979256867161
0.939393939393939	-0.128812930985069	0.137591918830850	-0.0988715684604312	-0.100298163400763	0.140894687408444	0.0923309206681663	-0.212857541098062	-0.00646274071159198	-0.116238938230185	-0.144213779327216
0.949494949494950	-0.140198998696266	0.148576395044892	-0.0770713382659545	-0.122432247964072	0.114637963630196	0.0658840819797069	-0.247401554435095	-0.0779770405101883	-0.0241152309888255	-0.151092767106200
0.959595959595960	-0.152193790980765	0.160147689921416	-0.0519252297344581	-0.144297024512897	0.0781723520573099	0.0243917748022718	-0.258400092603512	-0.141751585992409	0.103277088313137	-0.115800039745613
0.969696969696970	-0.164797764621855	0.172334874517040	-0.0231368243020232	-0.165273396609478	0.0302983063965692	-0.0345636368464258	-0.234041060732931	-0.174494556999263	0.239860560777691	-0.0425182324071805
0.979797979797980	-0.178005678680514	0.185167431529339	0.00960557669095627	-0.184584029713133	-0.0300666893442143	-0.112949387937999	-0.160342121814128	-0.141539309495161	0.327819392604276	0.0343073883279387
0.989898989898990	-0.191804973396655	0.198674309092089	0.0466277142985493	-0.201244198429199	-0.103742685620741	-0.211633753880311	-0.0218138623934240	0.00486023200716653	0.261373333572215	0.0248946690147622
1	-0.206173596407263	0.212882201184129	0.0882670127147798	-0.213987160920357	-0.191049681770816	-0.329232401768823	0.196762213604624	0.324650941192796	-0.131188310475483	-0.250499484190123


==> LSV_diff.dat <==
x U1 U2 U3 U4 U5 U6 U7 U8 U9 U10
0	0.00137948077719341	0.00121648476554620	0.00503092866762807	0.0194876226670179	0.0563464577744277	0.0747888459615669	0.00447502563079782	0.000785146201914250	0.00519774381960331	0.00430878673676303
0.0101010101010101	0.00117297639059932	0.00150117061071170	0.00404878457455118	0.0181946329969140	0.00562798023967201	0.0623045500895312	0.00668745074217220	0.00136728251546613	0.00482618754627018	0.00404822307278269
0.0202020202020202	0.000981005192132178	0.00174092156531047	0.00316484525279920	0.0167538678586331	0.0298380717944862	0.0481238258451150	0.0118998945874295	0.00589606013343294	0.000936535805674682	0.000544171119025272
0.0303030303030303	0.000802573212195235	0.00193906029464058	0.00236980455939362	0.0151695961932439	0.0524996855048445	0.0343336640628451	0.0133662787214961	0.0104991745376835	0.00206550732806589	0.00194856417653916
0.0404040404040404	0.000636706739899379	0.00209881424252162	0.00165493677571157	0.0134563507074597	0.0649635256078807	0.0220158157366380	0.0126695261003536	0.0134994822154609	0.00314129347173801	0.00277837123337610
0.0505050505050505	0.000482477290996625	0.00222327953200405	0.00101237898401460	0.0116364082753097	0.0696392150743225	0.0116106103545258	0.0108641039937068	0.0145126076454301	0.00261439243272615	0.00244976959191694
0.0606060606060606	0.000339014704388685	0.00231540363379684	0.000435214326008099	0.00973722150230538	0.0686012727912540	0.00317605262688758	0.00860799290418912	0.0137941233904988	0.00117653290648723	0.00160085461727383
0.0707070707070707	0.000205513035842375	0.00237797896227399	8.25489380068406e-05	0.00778912889707109	0.0635590871065769	0.00343720486490845	0.00628362829333773	0.0118356591723856	0.000538453949033665	0.000676627310986402
0.0808080808080808	8.12320423027868e-05	0.00241364286381221	0.000546049990302833	0.00582346103174494	0.0558777089420874	0.00847324367716956	0.00409313130515548	0.00914588171074704	0.00209053360357692	0.000102493817817961
0.0909090909090909	3.45040257274942e-05	0.00242488130819835	0.000959670362729301	0.00387105682863884	0.0466197352496888	0.0122022027001707	0.00212737425217318	0.00615070626151437	0.00323782651616789	0.000675411502540579
0.101010101010101	0.000142309243186589	0.00241403465334765	0.00132713498510509	0.00196115650781253	0.0365931147014344	0.0148813825582371	0.000413248134850339	0.00316261487828763	0.00389274814423640	0.00106472080677444
0.111111111111111	0.000242739748665871	0.00238330447825109	0.00165161061313606	0.000120618982934362	0.0263974608883876	0.0167358071500372	0.00105559532481474	0.000385565817044756	0.00406961872204026	0.00132060875489104
0.121212121212121	0.000336297953273390	0.00233476085753152	0.00193579715476662	0.00162659259320530	0.0164655781063239	0.0179509802374822	0.00229981468939159	0.00206495915338498	0.00383992396295574	0.00148876061169061
0.131313131313131	0.000423436928188359	0.00227034968588591	0.00218200988250694	0.00325971042510845	0.00709906476197547	0.0186728736025586	0.00334352039317214	0.00413820662376750	0.00329972802374481	0.00159730454459944
0.141414141414141	0.000504564781696221	0.00219189980999628	0.00239225193177159	0.00476129402926653	0.00150204435776036	0.0190118461214705	0.00420870169481132	0.00582640744581725	0.00254857612450707	0.00165582771040874
0.151515151515152	0.000580048905130914	0.00210112982205177	0.00256827727432007	0.00611723473038747	0.00921511696419364	0.0190483652111193	0.00491295512287269	0.00714734139039268	0.00167741578714739	0.00166047738827060
0.161616161616162	0.000650220013484026	0.00199965443245737	0.00271164477418380	0.00731666596014921	0.0159755552223828	0.0188392110056907	0.00546915035954489	0.00813164753012004	0.000762837224174376	0.00160096445399936
0.171717171717172	0.000715375937959367	0.00188899038127965	0.00282376413113349	0.00835180630962240	0.0217614878525354	0.0184233907311426	0.00588612666784440	0.00881439883576959	0.000134657355064682	0.00146699128155371
0.181818181818182	0.000775785149233904	0.00177056187586455	0.00290593458429902	0.00921775678555267	0.0265818261439554	0.0178273527099872	0.00616983901555812	0.00923009666540439	0.000970065203811821	0.00125292418134485
0.191919191919192	0.000831690004723676	0.00164570556047394	0.00295937724104587	0.00991226906290216	0.0304670609163580	0.0170693224801992	0.00632459926684523	0.00941018175411901	0.00171214034018689	0.000960391666460711
0.202020202020202	0.000883309722865516	0.00151567503574701	0.00298526184737344	0.0104354976651887	0.0334622629225163	0.0161627281134920	0.00635421072084701	0.00938224891441298	0.00234122699297504	0.000598990067527089
0.212121212121212	0.000930843093776251	0.00138164495337686	0.00298472874657231	0.0107897458567482	0.0356218340848463	0.0151187666808893	0.00626289475555789	0.00917030308376378	0.00284708493420216	0.000185517738401073
0.222222222222222	0.000974470939563252	0.00124471471582832	0.00295890669512264	0.0109792125014181	0.0370056350891477	0.0139482090736537	0.00605597211941440	0.00879555531482111	0.00322691205389743	0.000257770762448789
0.232323232323232	0.00101435833980162	0.00110591181337955	0.00290892712635858	0.0110097451348736	0.0376761836573840	0.0126625600190796	0.00574030003629444	0.00827740414657220	0.00348363947137430	0.000705428108750156
0.242424242424242	0.00105065663876905	0.000966194831627354	0.00283593537746196	0.0108886029251660	0.0376966767041645	0.0112746937226830	0.00532448802589458	0.00763437028988385	0.00362450158174606	0.00113121139184752
0.252525252525253	0.00108350525122093	0.000826456162577705	0.00274109932618626	0.0106242319791445	0.0371296389883268	0.00979907961663078	0.00481892602372035	0.00688484845704241	0.00365984851683970	0.00151032515313942
0.262626262626263	0.00111303328315424	0.000687524451657234	0.00262561582136807	0.0102260545241586	0.0360360417229892	0.00825170153052951	0.00423566206224290	0.00604761128793178	0.00360215702421621	0.00182131666559449
0.272727272727273	0.00113936098327418	0.000550166811860431	0.00249071523601548	0.00970427279716100	0.0344747680010138	0.00664976005393020	0.00358816620886467	0.00514205028156578	0.00346519745399254	0.00204751248076727
0.282828282828283	0.00116260103991990	0.000415090834755411	0.00233766442338402	0.00906968795966170	0.0325023289349724	0.00501123372356506	0.00289101449963543	0.00418817153032608	0.00326332252662979	0.00217795202989336
0.292929292929293	0.00118285973706178	0.000282946426509334	0.00216776831448567	0.00833353398702746	0.0301727561341331	0.00335436103155123	0.00215952246938969	0.00320638380015587	0.00301085353601542	0.00220782441326076
0.303030303030303	0.00120023798184019	0.000154327495400203	0.00198237035939069	0.00750732622292158	0.0275376134669262	0.00169709272915020	0.00140935333250062	0.00221712652424246	0.00272154916229385	0.00213844980993377
0.313131313131313	0.00121483221487702	2.97735156190582e-05	0.00178285198378582	0.00660272411745330	0.0246460847836548	5.65527956805367e-05	0.000656121378336400	0.00124038842338985	0.00240814986676394	0.00197686945970082
0.323232323232323	0.00122673521345132	9.02290095168012e-05	0.00157063120596405	0.00563140756078935	0.0215451050787821	0.00155146314400723	8.49930181254927e-05	0.000295165966972433	0.00208199647632804	0.00173512047143178
0.333333333333333	0.00123603679647852	0.000205245163428014	0.00134716053710088	0.00460496616529804	0.0182795110217927	0.00311293126366466	0.000799604077456120	0.000601093529759775	0.00175272502826422	0.00142927621858838
0.343434343434343	0.00124282443917459	0.000314890291272074	0.00111392426877206	0.00353480082595083	0.0148921933498487	0.00461597084935166	0.00147444749595094	0.00143302545114073	0.00142804150946239	0.00107833195297201
0.353535353535354	0.00124718380432343	0.000418828715647690	0.000872435235686551	0.00243203689033822	0.0114242386793760	0.00605113493032228	0.00209766673059672	0.00218782616876469	0.00111358014977305	0.000703010273433669
0.363636363636364	0.00124919919613547	0.000516772475987831	0.000624231128077621	0.00130744828802967	0.00791505217054189	0.00741161601033526	0.00265905412562700	0.00285565111471385	0.000812847816299631	0.000324553643560432
0.373737373737374	0.00124895394191553	0.000608480076031953	0.000370870416732297	0.000171391998176090	0.00440245542276705	0.00869336606869849	0.00315024413022073	0.00342991434618953	0.000527255166602115	3.64376683927165e-05
0.383838383838384	0.00124653070602580	0.000693755225071063	0.000113927943883645	0.000966247730837755	0.000922756194949550	0.00989513258740615	0.00356485730855174	0.00390747744385807	0.000256232878019718	0.000361073268369150
0.393939393939394	0.00124201174001681	0.000772445559944351	0.000145009775146386	0.00209610595856996	0.00248921180460956	0.0110184142847927	0.00389859498991210	0.00428872107037052	2.57126937492844e-06	0.000633106436643452
0.404040404040404	0.00123547907226641	0.000844441335976651	0.000404349501846681	0.00320937493873594	0.00580007959576609	0.0120673416222250	0.00414928530265007	0.00457749730005453	0.000253021217194380	0.000839703704884343
0.414141414141414	0.00122701464002832	0.000909674076255751	0.000662496444485884	0.00429783379227025	0.00897796372006045	0.0130484881064242	0.00431688202957051	0.00478096492706600	0.000500156511043216	0.000972028489018173
0.424242424242424	0.00121670036643856	0.000968115169788494	0.000917859622149457	0.00535387041473641	0.0119925161562907	0.0139706190311776	0.00440341825810246	0.00490931341011328	0.000749802535085817	0.00102562504094021
0.434343434343434	0.00120461818473558	0.00101977441021717	0.00116885740170599	0.00637049604017086	0.0148150019027936	0.0148443846698015	0.00441291721340927	0.00497538398133768	0.00100814022456509	0.00100059628528294
0.444444444444444	0.00119085001176699	0.00106469846787405	0.00141392319092210	0.00734135286376278	0.0174184024388032	0.0156819651122256	0.00435126298932367	0.00499419880798792	0.00128124986602753	0.000901575739221394
0.454545454545455	0.00117547767269658	0.00110296928904119	0.00165151127492820	0.00826071511222450	0.0197775430333218	0.0164966739959444	0.00422603415643992	0.00498241102429927	0.00157464471437854	0.000737499709214523
0.464646464646465	0.00115858277877388	0.00113470241734472	0.00188010278688289	0.00912348394368884	0.0218692416823946	0.0173025283568519	0.00404630345276329	0.00495769001657315	0.00189281090674873	0.000521191371565283
0.474747474747475	0.00114024655999494	0.00116004523326382	0.00209821180708944	0.00992517655849014	0.0236724772990370	0.0181137917632065	0.00382240696695291	0.00493805761329861	0.00223877054048258	0.000268773230521421
0.484848484848485	0.00112054965452445	0.00117917510874883	0.00230439158799451	0.0106619099084580	0.0251685746346161	0.0189444978262764	0.00356568642264039	0.00494119185869603	0.00261368481237365	1.07114223962118e-06
0.494949494949495	0.00109957185681630	0.00119229747495926	0.00249724090550529	0.0113303794052338	0.0263414032604426	0.0198079611303744	0.00328820837636746	0.00498371587675196	0.00301651379404483	0.000267961207026891
0.505050505050505	0.00107739182648492	0.00119964380210788	0.00267541053989435	0.0119278330476032	0.0271775877714054	0.0207162826129847	0.00300246435935566	0.00508048999809287	0.00344374874914775	0.000510780944020494
0.515151515151515	0.00105408676010821	0.00120146949134373	0.00283760989224482	0.0124520414138015	0.0276667261798985	0.0216798564679679	0.00272105623202778	0.00524392584388149	0.00388923187909836	0.000708706106013351
0.525252525252525	0.00102973202830075	0.00119805167954649	0.00298261374492917	0.0129012639970224	0.0278016132404111	0.0227068857520213	0.00245637128298251	0.00548334145138725	0.00434407700609532	0.000842262843026354
0.535353535353535	0.00100440078056787	0.00118968695877850	0.00310926917699293	0.0132742124008057	0.0275784651769125	0.0238029140534945	0.00222025189428909	0.00580437677974824	0.00479670295425852	0.000894380971797754
0.545454545454545	0.000978163520611761	0.00117668901300588	0.00321650264755206	0.0135700109554118	0.0269971419719851	0.0249703808365679	0.00202366491191847	0.00620848903935034	0.00523298924676814	0.000851403315703464
0.555555555555556	0.000951087654941264	0.00115938617551306	0.00330332726237667	0.0137881553664587	0.0260613630148553	0.0262082084017651	0.00187637620286382	0.00669254721604956	0.00563656117538050	0.000704011255780693
0.565656565656566	0.000923237017786540	0.00113811891120535	0.00336885024072851	0.0139284700628327	0.0247789114926009	0.0275114288025699	0.00178663624536220	0.00724854487292172	0.00598920828564246	0.000448026009144259
0.575757575757576	0.000894671375466552	0.00111323722873321	0.00341228060123885	0.0139910649719098	0.0231618224430801	0.0288708595196121	0.00176088298030352	0.00786344975592176	0.00627143682174243	8.50453135376600e-05
0.585858585858586	0.000865445913469900	0.00108509802804807	0.00343293708713079	0.0139762925161671	0.0212265488686573	0.0302728372081806	0.00180346854294845	0.00851920784076940	0.00646315265616707	0.000377123710276400
0.595959595959596	0.000835610709601761	0.00105406238966374	0.00343025635243270	0.0138847056960110	0.0189940997365283	0.0316990193872018	0.00191641688438289	0.00919291815964470	0.00654446665717535	0.000924272546005717
0.606060606060606	0.000805210196592635	0.00102049281248796	0.00340380143194634	0.0137170181988120	0.0164901430650830	0.0331262645100297	0.00209921966996146	0.00985719294706636	0.00649660929991101	0.00153587365104646
0.616161616161616	0.000774282617587045	0.000984750407676524	0.00335327051867550	0.0134740675532657	0.0137450666179899	0.0345266014276691	0.00234867819083376	0.0104807152424694	0.00630293558994943	0.00218546572881642
0.626262626262626	0.000742859477882335	0.000947192056501602	0.00327850607314407	0.0131567824309316	0.0107939880010455	0.0358672997962229	0.00265879932660885	0.0110290029664541	0.00594999505161471	0.00284136367612511
0.636363636363636	0.000710964996212943	0.000908167540760937	0.00317950428958111	0.0127661552825985	0.00767670518524985	0.0371110534615854	0.00302075382851524	0.0114653845209752	0.00542863467207252	0.00346770625096181
0.646464646464647	0.000678615558735576	0.000868016654766369	0.00305642494429394	0.0123032215854978	0.00443757766782163	0.0382162892386088	0.00342290532563291	0.0117521860135442	0.00473509536003053	0.00402584356592324
0.656565656565657	0.000645819178683774	0.000827066308485239	0.00290960165174251	0.0117690470675959	0.00112532763784740	0.0391376137464361	0.00385091845777473	0.0118521241243024	0.00387205480103636	0.00447605314134691
0.666666666666667	0.000612574964415017	0.000785627631954729	0.00273955255384097	0.0111647243666517	0.00220725035679942	0.0398264110169093	0.00428795436732038	0.0117298912704697	0.00284956176219453	0.00477955726565558
0.676767676767677	0.000578872598282936	0.000743993091674913	0.00254699146788825	0.0104913806734577	0.00550368362872597	0.0402316034013611	0.00471496138925323	0.0113539109214208	0.00168579919329591	0.00490079568601682
0.686868686868687	0.000544691828406778	0.000702433630342777	0.00233283951826765	0.00975019799982506	0.00870433272852103	0.0403005877960508	0.00511106810547504	0.0106982305312312	0.000407606279323763	0.00480988617287591
0.696969696969697	0.000510001975032494	0.000661195842026128	0.00209823727666339	0.00894244780121278	0.0117470341199132	0.0399803583104945	0.00545408490372358	0.00974450745177292	0.000949316563921346	0.00448518138955940
0.707070707070707	0.000474761452719294	0.000620499195723359	0.00184455743502887	0.00806954177026142	0.0145678891199676	0.0392188251253637	0.00572111871803802	0.00848402926333268	0.00234060020084577	0.00391580409731625
0.717171717171717	0.000438917309122554	0.000580533321252521	0.00157341803488836	0.00713310069918759	0.0171022148312717	0.0379663373211828	0.00588930362063900	0.00691969415833538	0.00371387907926904	0.00310401466860571
0.727272727272727	0.000402404780635047	0.000541455372578733	0.00128669627575548	0.00613504338440268	0.0192856734466276	0.0361774147794003	0.00593664725741108	0.00506785935739330	0.00501002370720675	0.00206723620750433
0.737373737373737	0.000365146864620521	0.000503387485065652	0.000986542924432010	0.00507769761364191	0.0210555968048964	0.0338126907134611	0.00584298961535682	0.00295994616322788	0.00616500662568447	0.000839534859009367
0.747474747474748	0.000327053907455899	0.000466414344758543	0.000675397345672291	0.00396393533183367	0.0223525233533326	0.0308410617970826	0.00559106608976206	0.000643669473046921	0.00711246124236110	0.000527671594345178
0.757575757575758	0.000288023207078398	0.000430580889718292	0.000356003173004049	0.00279733412397727	0.0231219646383798	0.0272420369992766	0.00516766104957299	0.00181626207526975	0.00778696992359106	0.00196592181211833
0.767676767676768	0.000247938628261928	0.000395890165653022	3.14246362662085e-05	0.00158236717770709	0.0233164179825382	0.0230082688379894	0.00456483079506113	0.00433815075590344	0.00812808326138205	0.00339128793337574
0.777777777777778	0.000206670228421552	0.000362301360698515	0.000294936440643129	0.000324623890698816	0.0228976409431530	0.0181482414877241	0.00378116561317964	0.00682421481461026	0.00808502355398484	0.00470746467272382
0.787878787878788	0.000164073891425472	0.000329728047200866	0.000619322962492341	0.000968936736843645	0.0218392012582784	0.0126890785957013	0.00282304913401801	0.00916260620334358	0.00762195904122724	0.00581058046176300
0.797979797979798	0.000119990966688990	0.000298036661806902	0.000937604202415149	0.00228969784350855	0.0201293129394728	0.00667941923796686	0.00170585885092242	0.0112307633406859	0.00672364793837812	0.00659587415749253
0.808080808080808	7.42479108118699e-05	0.000267045259091922	0.00124525676311857	0.00362705960233704	0.0177739645093539	0.000192292495222589	0.000455033852782921	0.0129003203425864	0.00540113956081063	0.00696626947082109
0.818181818181818	2.66559292356264e-05	0.000236522578384760	0.00153734487531612	0.00496807544646143	0.0148003384408529	0.00667210122735833	0.000893086239171476	0.0140437759707062	0.00369708130182898	0.00684270936576744
0.828282828282828	2.29893840701795e-05	0.000206187468384869	0.00180850006459624	0.00629704802250848	0.0112605106764061	0.0137838218949646	0.00229077434155855	0.0145430811479832	0.00169001410487898	0.00617586899943746
0.838383838383838	7.49084099306505e-05	0.000175708719597968	0.00205290023945884	0.00759508357674316	0.00723540428875967	0.0209809891557263	0.00367893759282886	0.0143002207820671	0.000503152066786639	0.00495853281506876
0.848484848484849	0.000129337869848742	0.000144705360488828	0.00226424828306898	0.00883960389440490	0.00283894982058260	0.0280681475083072	0.00498784499168337	0.0132497263894907	0.00272749871355851	0.00323748623166784
0.858585858585859	0.000186531191795292	0.000112747479457886	0.00243575027277604	0.0100038154675970	0.00177762648210915	0.0348154502877432	0.00613880754725338	0.0113728365445908	0.00479451578893303	0.00112322996848796
0.868686868686869	0.000246758870088668	7.93576410829944e-05	0.00256009350930231	0.0110561363032791	0.00642151112310369	0.0409589841128581	0.00704711611553345	0.00871268957490184	0.00649196094444484	0.00120481201548733
0.878787878787879	0.000310308809103960	4.40129711914566e-05	0.00262942461864732	0.0119595817578904	0.0108542005080174	0.0462026415364436	0.00762661032606465	0.00538944288731214	0.00760060798207821	0.00350060488173543
0.888888888888889	0.000377486634359978	6.14799065466742e-06	0.00263532810448708	0.0126711120801222	0.0147878790151685	0.0502220571822614	0.00779632842122838	0.00161350757307860	0.00791917970014182	0.00546497323049926
0.898989898989899	0.000448615945880790	3.48417186030875e-05	0.00256880589254188	0.0131409460747160	0.0178827207734671	0.0526712559733199	0.00748976757086865	0.00230590828679636	0.00729821784404723	0.00677421298889934
0.909090909090909	0.000524038476601332	7.95949316226702e-05	0.00242025864501713	0.0133118476412090	0.0197457870716062	0.0531928250771845	0.00666735555761393	0.00596112635044227	0.00568242775852959	0.00712750026948582
0.919191919191919	0.000604114101359757	0.000128779204317517	0.00217946997003579	0.0131183951551970	0.0199325450225699	0.0514326157511911	0.00533277255503367	0.00886121281365458	0.00315871234038498	0.00631506348388810
0.929292929292929	0.000689220617176897	0.000183084240993919	0.00183559516795069	0.0124862481566348	0.0179525876239282	0.0470602034307692	0.00355371527863729	0.0104704670772570	3.02763389517513e-06	0.00430489582225239
0.939393939393939	0.000779753178971498	0.000243214176606776	0.00137715694155548	0.0113314322460632	0.0132820192142146	0.0397965667051009	0.00148746526507579	0.0102814211668997	0.00328758438552780	0.00133728323992216
0.949494949494950	0.000876123219794495	0.000309878808121888	0.000792051714245817	0.00955967253332642	0.00538640374075877	0.0294506412466534	0.000588985015561899	0.00793659414006649	0.00600216088206258	0.00199914093403303
0.959595959595960	0.000978756599690572	0.000383783923811165	6.75721288493844e-05	0.00706582020722418	0.00623946032636696	0.0159664540435155	0.00224585265661881	0.00341541915191645	0.00730274513377395	0.00476262868534645
0.969696969696970	0.00108809059254261	0.000465621081984391	0.000809545572689290	0.00373343879312171	0.0220046968060566	0.000517790954197690	0.00286896062158382	0.00269836195359022	0.00645461265746167	0.00582006399453206
0.979797979797980	0.00120456910100378	0.000556057547288158	0.00185303539777837	0.000565348400667215	0.0421113906035750	0.0195985197567374	0.00163971052386630	0.00886359001910270	0.00329293359309713	0.00433349149612177
0.989898989898990	0.00132863512352274	0.000655727721216942	0.00307695397446455	0.00596959119139176	0.0663705966227653	0.0405264473087066	0.00245208209205860	0.0121689133686914	0.000949807168535821	0.000813755624309055
1	0.00146071887100221	0.000765228519393341	0.00449543344425418	0.0126285719611280	0.0938953744933886	0.0621271258910252	0.0105193266221832	0.00796524184175818	0.00231667838522595	0.000926784674375153


==> data_edit2/Heat1d/C_error_OpInf.txt <==
rank	err1	err2	err3
1	0.998846231788165	0.99886079113326	0.998869117985522
2	0.842374726132691	0.843655053084559	0.844044560150966
3	0.737162909816806	0.741197923546608	0.742898258436109
4	0.622643867748446	0.624512470280168	0.626841395437466
5	0.220878731394164	0.211855166740285	0.20595146121977
6	0.0913448927088302	0.036951419036216	0.0383178003238044
7	0.0869978402763542	0.0219335295282759	0.0203832292337873
8	0.0809899434857427	0.0124734822895505	0.00818878981626481
9	0.0878434752634871	0.0110604199431049	0.00647563794533586
10	0.0869960854646242	0.0102366886605341	0.00510578661747803


==> data_edit2/Heat1d/C_error_POD.txt <==
rank	err1
1	0.999174990163172
2	0.844603550884511
3	0.748821735198859
4	0.630925728194589
5	0.213716018839526
6	0.0384448502782809
7	0.020471769133061
8	0.00688256818847274
9	0.00448085713881613
10	0.00191791242701905


==> data_edit2/Heat1d/E_error_OpInf.txt <==
rank	err1	err2	err3
1	0.986692098214662	0.985788327203301	0.985850898080355
2	0.647281199807463	0.642965647696589	0.64111261713295
3	0.394130304663287	0.395467849931877	0.395544422647558
4	0.251322445204221	0.252294626406074	0.251887383169492
5	0.102439111186072	0.100681420408152	0.0984191099428944
6	0.0624395760380818	0.0604652803176927	0.0591830997272614
7	0.0449146599538315	0.0434422245331279	0.0401993927835626
8	0.0328296907959622	0.0288524839950622	0.0239859891632181
9	0.0257494945583219	0.0216829501272691	0.0141608939900292
10	0.0247805948253599	0.0186454759551921	0.00870443401439553


==> data_edit2/Heat1d/E_error_POD.txt <==
rank	err1
1	1.01568080558923
2	0.651862260201734
3	0.406992786249558
4	0.258623638330231
5	0.103403822775455
6	0.0619765777078939
7	0.0430247962018195
8	0.0266027664764893
9	0.0143073766987718
10	0.00527267816138357


==> data_edit2/Heat1d/f1_error_OpInf.txt <==
rank	err1	err2	err3
1	0.469445617717715	0.467316952203868	0.466787141918601
2	0.245445756146116	0.232116605204248	0.228950733514699
3	0.089934438493988	0.0852593750497466	0.0867290184304181
4	0.0358010688151381	0.0376881239647605	0.0380051718730763
5	0.0778762411003271	0.0772362625407824	0.0764370188251993
6	0.00358347102915127	0.00394727213716878	0.00224207775836669
7	0.00052254466810684	0.000762135608590279	0.00106862155236711
8	0.00573732266973751	0.00548972383978913	0.00375321884634099
9	0.00545640460769908	0.00595586735598586	0.00418798513093442
10	0.00620159741086044	0.00758531857513456	0.00586058114830585


==> data_edit2/Heat1d/f1_error_POD.txt <==
rank	err1
1	0.520833687466144
2	0.236320251340232
3	0.0881240542027698
4	0.0310137043649099
5	0.0775088453612262
6	0.00688927631734875
7	0.00856416804010237
8	0.00471360190894243
9	0.00188858296143133
10	0.000731804619566206


==> data_edit2/Heat1d/f2_error_OpInf.txt <==
rank	err1	err2	err3
1	1.21112726802207	1.20508128126196	1.20357632184745
2	0.601587083602054	0.56747674310602	0.559398296773259
3	0.156981018861679	0.142727931977236	0.146930512956813
4	0.123082069263245	0.126618809666967	0.124812927960392
5	0.136768118973279	0.138761294311646	0.13528663627016
6	0.0059260683528517	0.0100071255422011	0.00430924751603896
7	0.00111106926146564	0.00521736862942062	0.000830183265797126
8	0.0109152875021295	0.0137282881887456	0.00806075513348123
9	0.00989468224286563	0.0142368438774787	0.0085390523746563
10	0.0105164857466597	0.0169852619797366	0.0114569430223315


==> data_edit2/Heat1d/f2_error_POD.txt <==
rank	err1
1	1.3595171322241
2	0.576201569784274
3	0.14703428869593
4	0.112511846689095
5	0.136257401068995
6	0.0135549997373092
7	0.0154798160710506
8	0.00830057828658693
9	0.00334518236890461
10	0.00127651298730848


==> data_edit2/Heat2d/C_error_OpInf.txt <==
rank	err1	err2	err3
1	0.141832790601599	0.14302161679782	0.145599143490941
2	0.108902330803911	0.0802876292707833	0.0822970150069059
3	0.105771561605135	0.0294419840279547	0.00910915137568232
4	0.125881567967436	0.0311356055709166	0.0063456252525014
5	0.12491850928566	0.0309043205942325	0.00629975200771024
6	0.124894059099883	0.0309038738496639	0.00629917949897725
7	0.124881823628153	0.030904654345886	0.00629916987591212
8	0.124891391101278	0.0309047338817832	0.00629917496653554
9	0.124889194183131	0.0309046781017342	0.00629917626154098
10	0.124871843188343	0.0309045056192004	0.00629922965269563


==> data_edit2/Heat2d/C_error_POD.txt <==
rank	err1
1	0.144460579913276
2	0.0826640003436857
3	0.00660878373214009
4	0.000662910289659741
5	0.000121553278808514
6	2.75400849383009e-05
7	6.79735344242371e-06
8	1.83287645366336e-06
9	4.27904380456999e-07
10	1.00828004901334e-07


==> data_edit2/Heat2d/E_error_OpInf.txt <==
rank	err1	err2	err3
1	0.221515491913109	0.193015270663058	0.193046406042163
2	0.12854333263693	0.0775220617390276	0.0773788961083956
3	0.0967353439990996	0.0419629260613689	0.0420106003795955
4	0.0664146059353354	0.0124229661217809	0.0132882440696234
5	0.0634956106342955	0.00981400706073261	0.0109117307595137
6	0.0637960884147659	0.00954152206590011	0.0106698496633412
7	0.0637555677343083	0.00952732286280769	0.0106569956928737
8	0.0637696112299745	0.00952602349601677	0.0106558303040753
9	0.0637549470057638	0.00952590562209144	0.0106557765642068
10	0.0637507762916531	0.00952641758241196	0.0106558393207499


==> data_edit2/Heat2d/E_error_POD.txt <==
rank	err1
1	0.193213212635673
2	0.079416636723134
3	0.0439589111999384
4	0.00919114939367837
5	0.00271575316582657
6	0.00071022424705206
7	0.000197591642151663
8	5.02015285582218e-05
9	1.05874709301938e-05
10	2.2255662676468e-06


==> data_edit2/Heat2d/f1_error_OpInf.txt <==
rank	err1	err2	err3
1	0.0757193938284594	0.116493337885749	0.134379827991526
2	0.152822128513141	0.0150676326277241	0.0302420508844571
3	0.0701026977121587	0.0278938977289832	0.00252376602270438
4	0.0812827753850628	0.0218523780829786	0.0123154525236336
5	0.0815578741661281	0.0221242330818207	0.0121134252037833
6	0.0812998056911474	0.0220141970990481	0.0121874250428328
7	0.0813123754636172	0.0220233292739008	0.0121783831133305
8	0.0813267915181286	0.0220284009112815	0.0121732780856029
9	0.0813263847777257	0.0220291685431562	0.0121729568944568
10	0.0813323124395438	0.0220318697976407	0.0121732383961604


==> data_edit2/Heat2d/f1_error_POD.txt <==
rank	err1
1	0.128772365077166
2	0.0193591702085232
3	0.0129033023109548
4	0.000375751720582729
5	0.000106275393152021
6	1.85425778523056e-05
7	6.41190697006468e-06
8	2.31266858576537e-07
9	7.49113823772981e-07
10	8.14277421006931e-08


==> data_edit2/Heat2d/f2_error_OpInf.txt <==
rank	err1	err2	err3
1	0.171971497035482	0.0696124101725394	0.0344580929197148
2	0.390215907006484	0.0586438885080182	0.0282746220600125
3	0.596642141378664	0.00427874873538615	0.0258670509577144
4	0.380970387772572	0.0385212327998928	0.0120724739125387
5	0.358370615283143	0.0420781112001518	0.012298149032076
6	0.359681332620783	0.0417924102702705	0.0121235036409287
7	0.358820812372995	0.0417120749286252	0.0121673800631132
8	0.359310550143334	0.0416813310758482	0.0121931614186155
9	0.359111806560969	0.0416834476715507	0.0121988875259188
10	0.358999407708929	0.0416891162889124	0.0121997884211749


==> data_edit2/Heat2d/f2_error_POD.txt <==
rank	err1
1	0.0480703799691723
2	0.0429973278902287
3	0.0143528292622489
4	5.90047391334937e-05
5	0.000146238770855368
6	3.92335677279516e-05
7	3.0811850568102e-05
8	1.17427296695646e-06
9	2.02019612066053e-06
10	2.88139755213507e-07


==> data_edit2/snr_1dHeat.txt <==
x normE normC snr
1 0.591473075898680 0.000646015696968379 915.570749556619
2 0.908392944940132 0.00127577783183626 712.030670444132
3 1.11538672535792 0.00192868326807228 578.315135420215
4 1.26852243213585 0.00253715709437811 499.977882704492
5 1.39076573414831 0.00316450768003008 439.488816198762
6 1.49316585279035 0.00376488522254989 396.603286561564
7 1.58172415588555 0.00438892464691127 360.389909404962
8 1.66007140612538 0.00502286312135560 330.503015116477
9 1.73056209242478 0.00566910943193231 305.261719358788
10 1.79479613668094 0.00624505979812309 287.394547802465
11 1.85390295728892 0.00687353732548839 269.715994763612
12 1.90877300538666 0.00744493479788961 256.385456314236
13 1.96001829119749 0.00804683494059723 243.576301199987
14 2.00814976212996 0.00866469530886144 231.762305603085
15 2.05352601398909 0.00925881557647620 221.791437255373
16 2.09647098411675 0.00976833638487914 214.619040695811
17 2.13731423987397 0.0103260502524672 206.982746318061
18 2.17623916809057 0.0109074092922679 199.519345958098
19 2.21344141113895 0.0114221802009111 193.784494046276
20 2.24905084679068 0.0119682017798460 187.918861008676
21 2.28323409275902 0.0125498170963462 181.933654907510
22 2.31608707956286 0.0131195426322759 176.537181552728
23 2.34776088122607 0.0137522197880530 170.718685231140
24 2.37828510294854 0.0143019152701097 166.291371332555
25 2.40781747599874 0.0148728853213248 161.893097672608
26 2.43633275244046 0.0153996895194615 158.206615098409
27 2.46391672519314 0.0159539360176612 154.439426262306
28 2.49066148077014 0.0164795057148858 151.136904459480
29 2.51659291765427 0.0170376262304359 147.707954360370
30 2.54174688656358 0.0175602604100472 144.744259322561
31 2.56615094315148 0.0181638223422888 141.278134898787
32 2.58987121966908 0.0186731122331026 138.695209847125
33 2.61297849486373 0.0192218695095997 135.937791771958
34 2.63541280609212 0.0197571489126702 133.390339757071
35 2.65726574767915 0.0203809865398552 130.379642932536
36 2.67852070804334 0.0209425452318651 127.898528015011
37 2.69929834137447 0.0214253547638976 125.986167842732
38 2.71948428458697 0.0219576904212287 123.851107854120
39 2.73920902233382 0.0226225663127006 121.083036489807
40 2.75834942086795 0.0231061065781234 119.377507912974
41 2.77703775770260 0.0236383280752649 117.480295089418
42 2.79523833489211 0.0242521732898676 115.257230825575
43 2.81307192653128 0.0247412107320977 113.699849089510
44 2.83042476974238 0.0252388225193245 112.145674291074
45 2.84739150623891 0.0257055890072014 110.769354689411
46 2.86390734236595 0.0260955314655917 109.747040260213
47 2.88004659228418 0.0266440494826135 108.093426044849
48 2.89580124066589 0.0271529256095662 106.647853800537
49 2.91116353571431 0.0276645681626457 105.230760104368
50 2.92613831923326 0.0280769846247440 104.218396609958
51 2.94079226239573 0.0286818102662595 102.531612722339
52 2.95508157114586 0.0291713865206129 101.300689600673
53 2.96899879139530 0.0296822490127435 100.026072489339
54 2.98257862265718 0.0302615970161303 98.5598552867973
55 2.99587359494039 0.0307439634050033 97.4459133806032
56 3.00878659252288 0.0311478144148964 96.5970373537324
57 3.02145304112016 0.0317272478749847 95.2321188722588
58 3.03379590676389 0.0322391391929663 94.1028818606229
59 3.04588277512693 0.0327136484439649 93.1074007334954
60 3.05760457787379 0.0331697343959530 92.1805565692694
61 3.06900752551829 0.0334949635598306 91.6259401219008
62 3.08021199080233 0.0338993387287101 90.8634830741885
63 3.09116260325336 0.0343672283607854 89.9450654211185
64 3.10176750338174 0.0348104652396781 89.1044541354259
65 3.11210739464856 0.0352268776586657 88.3446845560267
66 3.12214777488291 0.0356187422420280 87.6546328802974
67 3.13186630780279 0.0361136390232514 86.7225345467503
68 3.14137693925052 0.0365289631087029 85.9968822521026
69 3.15069644440318 0.0370120310907589 85.1262779034527
70 3.15973506709224 0.0372984459102967 84.7149255143620
71 3.16855936762785 0.0377600730767926 83.9129564496327
72 3.17706191113760 0.0382607703899034 83.0370606436088
73 3.18544070856403 0.0386303639964388 82.4595053998890
74 3.19347714752355 0.0390553130358457 81.7680591778261
75 3.20130718378379 0.0395400201143460 80.9637216806141
76 3.20887643210478 0.0400579256530943 80.1059061293880
77 3.21623022722362 0.0405054691574093 79.4023694608980
78 3.22335176187535 0.0408176188838566 78.9696177782235
79 3.23017577784145 0.0412093702688956 78.3844974277501
80 3.23672183876537 0.0415685181475400 77.8647395434499
81 3.24312161833713 0.0419143646801267 77.3749439622265
82 3.24932293719014 0.0423425420947018 76.7389669217976
83 3.25540826800174 0.0427021839759117 76.2351703097461
84 3.26112563715511 0.0431696647745544 75.5420653411541
85 3.26665698423101 0.0435431107969077 75.0212128726228
86 3.27193304724869 0.0439328770137671 74.4757291042738
87 3.27705571862826 0.0443924949174683 73.8200392818820
88 3.28187234783944 0.0447261071235642 73.3771069941915
89 3.28650149750354 0.0449898632544490 73.0498218880124
90 3.29096716451563 0.0453800841795799 72.5200762407685
91 3.29519795736778 0.0456699288912856 72.1524652515180
92 3.29921749232277 0.0460673352835927 71.6172852632484
93 3.30308585600778 0.0464159735824878 71.1626968275852
94 3.30668902329848 0.0469058804868642 70.4962573770362
95 3.31009560382302 0.0472504163272790 70.0543161545014
96 3.31336200291380 0.0477289072687307 69.4204454390374
97 3.31644361119641 0.0481324907778017 68.9023891679823
98 3.31926041488762 0.0485172777692469 68.4139870887718
99 3.32190325169864 0.0489383138684649 67.8793973292003
100 3.32427193709069 0.0492592052375861 67.4852937853366
101 3.32654710502607 0.0495861993672769 67.0861479095601
102 3.32857654183997 0.0499054722070086 66.6976264252744
103 3.33036966533148 0.0502829094476345 66.2326365342838
104 3.33189368104058 0.0507477926172331 65.6559331786409
105 3.33335226416751 0.0511338471054921 65.1887634679747
106 3.33477958865353 0.0514832876594515 64.7740216342093
107 3.33584017863647 0.0519242142826408 64.2444035932519
108 3.33674315315342 0.0523043804826008 63.7947170459919
109 3.33764560585064 0.0526579704953527 63.3834835344670
110 3.33819972539311 0.0529918235983697 62.9946187678624
111 3.33836866518595 0.0532812276528171 62.6556258601794
112 3.33865484203424 0.0536005260238384 62.2877253210054
113 3.33875399211168 0.0539290833377603 61.9100823798713
114 3.33857671189548 0.0544527993605161 61.3113880480549
115 3.33831693552090 0.0547836267107879 60.9363989927948
116 3.33792997321201 0.0549877702462347 60.7031337743791
117 3.33718486420676 0.0554659924686641 60.1663238261198
118 3.33628517779074 0.0558026991200014 59.7871649651964
119 3.33522789179912 0.0563023682382070 59.2377904547153
120 3.33409692528751 0.0566935831068772 58.8090704904322
121 3.33267850638174 0.0569260109226640 58.5440372927114
122 3.33118788251081 0.0574758967752471 57.9579975156724
123 3.32964440782560 0.0578196069751503 57.5867699906126
124 3.32784023539071 0.0580461989139452 57.3308898369781
125 3.32585235828663 0.0585291809758950 56.8238321950271
126 3.32382843781082 0.0589651206587478 56.3693994123578
127 3.32161497915642 0.0593184978885831 55.9962759912660
128 3.31902465317584 0.0598089676365352 55.4937626301439
129 3.31641421797443 0.0602662482348981 55.0293790489186
130 3.31364281181765 0.0605665722143215 54.7107536495867
131 3.31071401459614 0.0609104299636136 54.3538112696606
132 3.30752485622452 0.0611093960537962 54.1246529962891
133 3.30431909311102 0.0613923154145798 53.8230081533347
134 3.30090999060769 0.0616834621827361 53.5136951429348
135 3.29738148353656 0.0618486685597376 53.3137019813407
136 3.29362118059534 0.0622094642617690 52.9440531224674
137 3.28966717197699 0.0624425084822840 52.6831360868586
138 3.28575903103440 0.0627250990633832 52.3834809366210
139 3.28157977567918 0.0630130586259577 52.0777731987027
140 3.27742069861854 0.0633461648349147 51.7382655628761
141 3.27301623715219 0.0636521242154276 51.4203772064985
142 3.26837995868943 0.0639728561507659 51.0901053250895
143 3.26366651754840 0.0641826092274435 50.8497014507928
144 3.25886836927899 0.0644968370427232 50.5275687724081
145 3.25388725494159 0.0647718635199351 50.2361222622555
146 3.24853753115609 0.0650914071840107 49.9073175968159
147 3.24338515582831 0.0653669658997592 49.6181077274118
148 3.23787704333436 0.0654984901665963 49.4343768092787
149 3.23232537621516 0.0657163679550113 49.1860015518199
150 3.22689582089039 0.0660750762165163 48.8368081531443
151 3.22094333354310 0.0665266569190806 48.4158303258930
152 3.21501226179842 0.0669208027662518 48.0420456554916
153 3.20890580866674 0.0672644059892420 47.7058521735844
154 3.20252319166919 0.0675496132754102 47.4099411733418
155 3.19604839702415 0.0678619521455613 47.0963226959453
156 3.18961577036899 0.0682935014727676 46.7045282725892
157 3.18289419708794 0.0684972264950524 46.4674901445512
158 3.17617060899623 0.0688003244930610 46.1650527435603
159 3.16941371589280 0.0691435953857068 45.8381387055838
160 3.16240196813350 0.0694015519481993 45.5667327222579
161 3.15536209071502 0.0696385408245296 45.3105716081227
162 3.14801087774054 0.0699140380636123 45.0268782197400
163 3.14084953255532 0.0703386241159519 44.6532694096729
164 3.13341092535230 0.0707163043009945 44.3095967234848
165 3.12573646417890 0.0708453247907735 44.1205749766847
166 3.11801226853287 0.0711719893629753 43.8095421589397
167 3.11013284396386 0.0714831428024920 43.5086192636656
168 3.10220703897136 0.0718931880694636 43.1502221875874
169 3.09424934079503 0.0721836400071815 42.8663522716115
170 3.08606679835741 0.0726234219551789 42.4940978443848
171 3.07782902118540 0.0728610717241133 42.2424341058217
172 3.06964763830974 0.0729043642311407 42.1051286940454
173 3.06121510940037 0.0732066611635763 41.8160733018578
174 3.05274316296032 0.0735284626178713 41.5178429450577
175 3.04399798807808 0.0738551847674126 41.2157656590305
176 3.03521483329916 0.0741047807892272 40.9584213187551
177 3.02610269432841 0.0744360627636379 40.6537178616958
178 3.01716426163081 0.0747441130529102 40.3665805692953
179 3.00809846984523 0.0750935810445247 40.0579973414992
180 2.99892943289131 0.0755155765402164 39.7127264372298
181 2.98987566592936 0.0758186225144805 39.4345817263870
182 2.98059516124837 0.0760746636606754 39.1798664341529
183 2.97111390427995 0.0762644225096249 38.9580594267921
184 2.96162902587707 0.0766040985759934 38.6614956762275
185 2.95205129833602 0.0768906504591977 38.3928511555841
186 2.94234043246845 0.0771646014429608 38.1307021282731
187 2.93247617637776 0.0774491297676462 37.8632553416085
188 2.92243168180098 0.0777735953149244 37.5761422622593
189 2.91252027856320 0.0780111714758363 37.3346563506657
190 2.90252822906864 0.0783917033960103 37.0259619746490
191 2.89239506640417 0.0786605827776992 36.7705776421502
192 2.88219619437102 0.0789115304858278 36.5243986097653
193 2.87212922149107 0.0792592785671707 36.2371355557697
194 2.86174375953731 0.0795297950930537 35.9832909941353
195 2.85128955348179 0.0798402474207708 35.7124338362209
196 2.84088096307980 0.0800403579797186 35.4931066625120
197 2.83021263225908 0.0803200846368126 35.2366739285273
198 2.81987189170323 0.0804862780806399 35.0354365855752
199 2.80916999180066 0.0806784216804244 34.8193473953677
200 2.79838989102569 0.0809680340053623 34.5616628265960
201 2.78753409274842 0.0811464170075642 34.3519060427348
202 2.77679042060778 0.0814433453030161 34.0947490587048
203 2.76605854418278 0.0818611884380664 33.7896211496550
204 2.75487893822141 0.0822361338021468 33.4996164198261
205 2.74376521660606 0.0826060900188964 33.2150476554261
206 2.73261911418732 0.0829787256060651 32.9315628099690
207 2.72139249063930 0.0831858295038659 32.7146162618096
208 2.71029800151383 0.0834307443570296 32.4856025485702
209 2.69900900065498 0.0837079984512636 32.2431434342131
210 2.68791574787722 0.0840579343379334 31.9769426770725
211 2.67660081220378 0.0844778335259203 31.6840607824361
212 2.66512884491774 0.0848729031854416 31.4014101661470
213 2.65389980528292 0.0852144684385263 31.1437699948506
214 2.64243199373628 0.0853898385853480 30.9455087105610
215 2.63088919486588 0.0856540986394092 30.7152750032608
216 2.61932770436004 0.0857053974108100 30.5619924006054
217 2.60761082053080 0.0860742848992071 30.2948879980160
218 2.59605095943637 0.0862892108734116 30.0854641404108
219 2.58460569633779 0.0866223873465467 29.8376179127650
220 2.57301737099254 0.0868505567120950 29.6258017035165
221 2.56150499719462 0.0870929451066690 29.4111652104239
222 2.55009344813172 0.0874402320291556 29.1638458516604
223 2.53866892296201 0.0877211132527319 28.9402269171834
224 2.52724385703661 0.0878414310913112 28.7705223564668
225 2.51558184963820 0.0880898685955154 28.5569940078929
226 2.50374056307895 0.0880908886435832 28.4222420914508
227 2.49183382234529 0.0883976680319187 28.1889090269388
228 2.47991061603652 0.0888906252617128 27.8984494566793
229 2.46797477846141 0.0892649658009489 27.6477423848985
230 2.45631509251942 0.0893110434747253 27.5029268157027
231 2.44464475542771 0.0896713290373048 27.2622786087034
232 2.43290249553139 0.0897297830485515 27.1136562785957
233 2.42121416676164 0.0900482766583511 26.8879567340071
234 2.40944581133910 0.0902184410418323 26.7067994471540
235 2.39800641685016 0.0903927688689061 26.5287416997693
236 2.38633989541959 0.0907198170379325 26.3045051603421
237 2.37511458715455 0.0909764164509474 26.1069261662462
238 2.36351193357649 0.0913339813268236 25.8776842883817
239 2.35215094424735 0.0915736792321560 25.6858844590510
240 2.34077791156048 0.0918759783429037 25.4775835183395
241 2.32937757095466 0.0921422326388666 25.2802379999212
242 2.31775990468358 0.0926133158176566 25.0262058346658
243 2.30627547905577 0.0927409599364560 24.8679276194248
244 2.29493921537069 0.0929316011834952 24.6949281637717
245 2.28352592129769 0.0930257437052601 24.5472471419604
246 2.27240005050362 0.0933325701313741 24.3473424904619
247 2.26124463113263 0.0936443572192590 24.1471531043580
248 2.25007379606366 0.0938100159024612 23.9854324127092
249 2.23881016284001 0.0941233296362510 23.7859218484101
250 2.22760902190808 0.0943436779738464 23.6116406498972
251 2.21666639927783 0.0945688690949711 23.4397050582442
252 2.20555071727544 0.0947768049615387 23.2709967187697
253 2.19495041380867 0.0951305870216922 23.0730250125353
254 2.18398491064697 0.0952803682017937 22.9216674102426
255 2.17343193314134 0.0953708491501919 22.7892689695840
256 2.16278924994233 0.0957400615824283 22.5902220470190
257 2.15230328283517 0.0959074702035225 22.4414561062640
258 2.14174634882655 0.0960392989287024 22.3007286883315
259 2.13123911772028 0.0964505497326360 22.0967026484364
260 2.12098984469639 0.0966982422435836 21.9341096123919
261 2.11078096942015 0.0969642640134733 21.7686483870682
262 2.10063899300836 0.0972732307702028 21.5952423536840
263 2.09042939943942 0.0974223216360635 21.4573966657102
264 2.08052790392886 0.0976944093759906 21.2962841703834
265 2.07048060841173 0.0978673774784700 21.1559833496838
266 2.06102900153671 0.0981604090822809 20.9965404668302
267 2.05180955330769 0.0985075978735052 20.8289471837740
268 2.04222787145029 0.0988334942896491 20.6633174930067
269 2.03279056130837 0.0991220543094072 20.5079543142141
270 2.02371961488247 0.0993799207019028 20.3634657845296
271 2.01454506385840 0.0996398103788867 20.2182747658588
272 2.00553403593179 0.100068785906605 20.0415545942923
273 1.99664809252444 0.100258152028273 19.9150697687046
274 1.98766240833834 0.100573596347647 19.7632627301871
275 1.97910842339738 0.101010490644097 19.5930978136777
276 1.97061285774998 0.101118277534485 19.4881964546709
277 1.96236278035491 0.101320698231384 19.3678371212316
278 1.95431704583934 0.101492675368240 19.2557447002811
279 1.94666902667662 0.101762497977920 19.1295326407868
280 1.93897642541192 0.101875261334791 19.0328486033512
281 1.93116679076775 0.102229765673427 18.8904550259546
282 1.92339350778662 0.102481658702471 18.7681730773962
283 1.91591630352798 0.102847377068434 18.6287327702401
284 1.90886600416543 0.103115263853125 18.5119635332008
285 1.90161392260807 0.103303607800379 18.4080107471435
286 1.89495023952277 0.103606643941485 18.2898525368026
287 1.88838007236381 0.103789031683639 18.1944088092065
288 1.88197534986719 0.103991020216359 18.0974794357401
289 1.87597885437431 0.104365403781431 17.9751027294745
290 1.87029928922093 0.104441102192803 17.9076939054921
291 1.86483257850699 0.104679457580215 17.8146947033804
292 1.85943945540609 0.105087024154213 17.6942821473125
293 1.85397700294829 0.105299099569200 17.6067697685288
294 1.84912694101258 0.105406031908992 17.5428949133491
295 1.84426650742738 0.105520082751744 17.4778720726212
296 1.83964102934953 0.105819036242771 17.3847834441529
297 1.83551065478448 0.105754037155983 17.3564121441262
298 1.83149275529076 0.106165490729938 17.2513002360595
299 1.82722233975677 0.106201064582405 17.2053109537237
300 1.82351326679716 0.106566271967769 17.1115422649736
301 1.82004837598009 0.106817286901503 17.0388935047412
302 1.81683434451132 0.107028701724838 16.9752067924944
303 1.81357806530684 0.107225316125999 16.9137115266298
304 1.81034846860231 0.107656661836200 16.8159446682153
305 1.80788799342980 0.108033436943564 16.7345226124225
306 1.80577612194948 0.108144166195069 16.6978597688963
307 1.80357745352327 0.108426964504954 16.6340306745456
308 1.80198557697692 0.108816103205824 16.5599164451652
309 1.80042703512436 0.108962675434036 16.5233372616140
310 1.79926908719551 0.109165014718678 16.4821036467799
311 1.79823799715632 0.109566126719882 16.4123534434480
312 1.79738199942193 0.109569377738463 16.4040540935826
313 1.79684741018854 0.109704181178409 16.3790239431839
314 1.79631870074556 0.109894112255097 16.3459048340622
315 1.79622386261009 0.110024067619803 16.3257358273380
316 1.79671053424216 0.110149673380517 16.3115375570416
317 1.79734402311320 0.110424364078573 16.2766979743192
318 1.79796402825963 0.110510520426631 16.2696186871485
319 1.79904327282154 0.110737493641543 16.2460176193352
320 1.80030144294015 0.110951223729346 16.2260620696874
321 1.80134964681814 0.111381739797709 16.1727555171049
322 1.80338920006798 0.111623985378055 16.1559291576998
323 1.80564773449498 0.111655326416551 16.1716220125376
324 1.80781825966190 0.111767732485440 16.1747779923638
325 1.81026409347356 0.111946100798870 16.1708543714800
326 1.81299582658844 0.112137773980644 16.1675746024830
327 1.81608484129211 0.112531070388757 16.1385192109001
328 1.81923220873733 0.112825706261637 16.1242705143686
329 1.82284281834187 0.112964402874942 16.1364356553972
330 1.82674397183695 0.113045514362270 16.1593671552760
331 1.83089128616986 0.113263234132295 16.1649214786796
332 1.83546258999495 0.113351315853305 16.1926888645064
333 1.83987242697368 0.113563234099203 16.2013035430680
334 1.84470958924454 0.113728375125723 16.2203107817665
335 1.84980407341495 0.113994322381389 16.2271596933231
336 1.85497163079609 0.114020375129712 16.2687732669345
337 1.86058276792800 0.114138077225528 16.3011574503015
338 1.86668022227932 0.114089325283564 16.3615677245857
339 1.87269728418136 0.114251645590585 16.3909874076744
340 1.87877871200869 0.114769559282131 16.3700089445339
341 1.88504543340322 0.115005301343139 16.3909438207448
342 1.89187100797108 0.115099027802561 16.4368982439745
343 1.89887929511928 0.115346770558342 16.4623533535240
344 1.90599965444382 0.115297346781944 16.5311666542382
345 1.91319208317777 0.115431339494012 16.5742864248493
346 1.92080108874838 0.115628788073548 16.6117895097769
347 1.92864829553721 0.115837505894904 16.6496013587086
348 1.93668891659875 0.115975170782323 16.6991684817932
349 1.94474629553363 0.116256159476417 16.7281140568568
350 1.95318025940127 0.116322096445681 16.7911370159439
351 1.96196849766647 0.116412681065943 16.8535633721475
352 1.97062871472716 0.116395326440503 16.9304797279337
353 1.97951155205522 0.116838277246829 16.9423206050305
354 1.98897138655101 0.117093114492926 16.9862369377080
355 1.99832848636451 0.117174199563989 17.0543387008436
356 2.00789947339719 0.117258794990919 17.1236577482542
357 2.01752962264785 0.117361689787005 17.1907001876794
358 2.02742419699811 0.117608789291799 17.2387132731029
359 2.03755504532868 0.117825023062195 17.2930587440083
360 2.04777091366379 0.117858439607460 17.3748347635020
361 2.05820253647859 0.118078373942058 17.4308170731465
362 2.06894528654575 0.118464910966200 17.4646253449348
363 2.07985072811443 0.118760272475441 17.5130174827153
364 2.09084971277734 0.118961911999983 17.5757910883077
365 2.10172580116452 0.119372319594780 17.6064753395010
366 2.11290015223586 0.119655191304403 17.6582405594140
367 2.12423082399552 0.119716186219890 17.7438898704458
368 2.13575361428006 0.119842351429249 17.8213593842987
369 2.14739835899046 0.120202548767786 17.8648321604138
370 2.15902736158136 0.120446123449086 17.9252540451748
371 2.17094714292083 0.120691331748899 17.9875978785083
372 2.18295404995517 0.120639149643014 18.0949058113788
373 2.19523152371124 0.120921178538747 18.1542352649814
374 2.20751814543386 0.121022562389386 18.2405503721798
375 2.21989443396942 0.121350117579430 18.2933027033648
376 2.23241955429783 0.121405379668569 18.3881435929135
377 2.24492042744165 0.121467445137847 18.4816633369872
378 2.25767871898961 0.121561431022232 18.5723275878244
379 2.27055112604639 0.121760665542656 18.6476569910908
380 2.28345868018498 0.121990671980818 18.7183056139246
381 2.29641257150855 0.121941632632223 18.8320635203774
382 2.30952161654936 0.122064490726481 18.9205034388296
383 2.32289974986829 0.122265364875744 18.9988370969082
384 2.33623135611083 0.122427392376988 19.0825869174516
385 2.34965840570008 0.122374304923909 19.2005863253816
386 2.36319408541251 0.122611800035285 19.2737900000850
387 2.37669828824381 0.122538228214166 19.3955659624027
388 2.39031083027961 0.122487658384534 19.5147075371098
389 2.40411746159050 0.122552708229957 19.6170080311847
390 2.41793744004942 0.122701964942234 19.7057760337233
391 2.43183323055726 0.123006811795213 19.7699070081247
392 2.44572897692890 0.123258860119457 19.8422164099086
393 2.45967603734133 0.123390066185772 19.9341495906010
394 2.47362880219161 0.123410193607869 20.0439585246213
395 2.48774102405711 0.123484395011252 20.1461976133132
396 2.50214382107059 0.123754273709611 20.2186457571708
397 2.51649119614887 0.123772681036171 20.3315560031656
398 2.53075440954053 0.124040620607342 20.4026261489917
399 2.54524254049821 0.124150471562914 20.5012716299542
400 2.55976985184104 0.124315762515797 20.5908711818886
401 2.57438083286988 0.124364267337806 20.7003256480189
402 2.58894286478223 0.124449669275841 20.8031317386940
403 2.60351379760392 0.124527692717139 20.9071070120741
404 2.61822489789513 0.124740968572957 20.9892942779566
405 2.63296544487682 0.124892515902011 21.0818512691554
406 2.64767265580830 0.124812826191045 21.2131456085741
407 2.66244382318121 0.124668561712324 21.3561766223378
408 2.67719336164217 0.124750773593904 21.4603347499641
409 2.69202340001221 0.124830247912903 21.5654734731480
410 2.70680687854328 0.124774248410950 21.6936340071413
411 2.72159394264271 0.124770650304195 21.8127735649961
412 2.73653927344428 0.124910092627022 21.9080717649895
413 2.75144867684720 0.125260516297449 21.9658098032542
414 2.76639339437249 0.125669640316631 22.0132196400214
415 2.78122456166116 0.125844858292194 22.1004226903220
416 2.79612450066320 0.126087665467663 22.1760351442172
417 2.81099269602644 0.126202552529776 22.2736596025918
418 2.82599552784163 0.126385931176399 22.3600483181735
419 2.84099271381118 0.126421256131034 22.4724290895079
420 2.85627955503562 0.126530088815469 22.5739156731425
421 2.87153790567564 0.126715265839831 22.6613414464621
422 2.88643953806013 0.127026463414415 22.7231354827484
423 2.90149324648047 0.127023056221405 22.8422566169647
424 2.91652105239848 0.126901089863379 22.9826320289164
425 2.93168702360808 0.127187748056783 23.0500741494317
426 2.94670715043862 0.127073094158719 23.1890721631289
427 2.96171776036394 0.127249060253446 23.2749676458513
428 2.97679818058992 0.127457159295031 23.3552842151408
429 2.99175856975505 0.127567225217969 23.4524076591236
430 3.00685249974370 0.127550054926427 23.5739020377381
431 3.02164135857529 0.127440808076061 23.7101553591206
432 3.03662802321484 0.127763159689586 23.7676340393635
433 3.05151901062748 0.127754092225796 23.8858807374572
434 3.06659398728196 0.127576577777964 24.0372805157001
435 3.08155081606814 0.127896405646361 24.0941158627143
436 3.09658642040533 0.128217449833896 24.1510529527527
437 3.11147450374453 0.128628849024924 24.1895541111593
438 3.12650317437385 0.128949183677579 24.2460098250120
439 3.14160743506543 0.129213492827941 24.3133078930755
440 3.15625069512889 0.129403318576252 24.3908017959295
441 3.17105736866317 0.129750143819051 24.4397214163054
442 3.18574182120401 0.129825834851669 24.5385814375378
443 3.20066522042814 0.130123118528153 24.5972065274140
444 3.21554287363503 0.130325884037453 24.6730946610033
445 3.23023073336441 0.130277579374292 24.7949858208821
446 3.24493614322012 0.130351791236349 24.8936827982403
447 3.25970657257208 0.130251744014873 25.0262028906106
448 3.27416954889274 0.130309177467249 25.1261623511947
449 3.28865255380614 0.130484192069116 25.2034556957228
450 3.30327393745536 0.130721639123664 25.2695266032461
451 3.31777419577615 0.130425358891367 25.4381066993234
452 3.33219093967145 0.130455848320985 25.5426719657108
453 3.34661086203588 0.130873473958710 25.5713458259060
454 3.36089852255995 0.131060540299827 25.6438628657507
455 3.37508487165452 0.131118117571449 25.7407971847625
456 3.38932389115698 0.131242384810779 25.8249184975081
457 3.40359628709201 0.131550577510758 25.8729102638387
458 3.41782670228622 0.131347121878603 26.0213292335795
459 3.43202552340006 0.131372850142710 26.1243135067242
460 3.44611096475847 0.131594658609934 26.1873164242421
461 3.46024782985114 0.131463327013268 26.3210121671567
462 3.47418364429370 0.131766043544332 26.3663046323830
463 3.48801150531120 0.131795652138668 26.4653002486100
464 3.50188378883863 0.132050289970110 26.5193191899184
465 3.51561694848406 0.132258784487919 26.5813493001306
466 3.52923102970110 0.132446242061533 26.6465169171162
467 3.54295970371076 0.132774860088416 26.6839648812393
468 3.55667622853898 0.132742793594073 26.7937424868072
469 3.57030111388703 0.132708494056571 26.9033353084775
470 3.58378964939404 0.132736480486543 26.9992818572388
471 3.59721636707406 0.132894434603989 27.0682243225112
472 3.61049757181663 0.132967485445265 27.1532364451824
473 3.62378999796647 0.132912440673876 27.2644906646329
474 3.63680274694727 0.133049917415788 27.3341225427601
475 3.64992392899747 0.133072067230441 27.4281748601447
476 3.66289992260964 0.133346562188233 27.4690240415727
477 3.67593629747126 0.133363938595730 27.5631953898291
478 3.68877352167087 0.133386071597093 27.6548628916309
479 3.70156637679023 0.133609141361278 27.7044395246971
480 3.71451739028827 0.133582834560023 27.8068466096159
481 3.72707618039908 0.133663812753104 27.8839582953056
482 3.73965709347167 0.133971403516809 27.9138457559152
483 3.75223898293590 0.133843597371917 28.0345048744422
484 3.76477304625238 0.133893256315871 28.1177196659616
485 3.77723046610892 0.133870542451990 28.2155461307969
486 3.78945005797579 0.133942220214158 28.2916772016836
487 3.80179656350370 0.133929871417429 28.3864721384997
488 3.81404501384447 0.134007560516150 28.4614166480913
489 3.82596515965738 0.134165867317296 28.5166804058230
490 3.83778458615420 0.133983772782098 28.6436521861174
491 3.84992934487558 0.134448493900276 28.6349756192224
492 3.86171777948652 0.134670786337934 28.6752449027525
493 3.87325426298323 0.134672753428751 28.7604891440228
494 3.88501492835690 0.134777311261742 28.8254372489452
495 3.89640964501803 0.134739034445669 28.9181947981761
496 3.90789047939100 0.134954890690430 28.9570126684421
497 3.91910684856762 0.135079568835975 29.0133206845406
498 3.93032972043571 0.135135891173553 29.0842772138755
499 3.94130071095846 0.135136031195561 29.1654318695718
500 3.95249484721230 0.135183529339609 29.2379912443535
501 3.96332765647748 0.135195685240377 29.3154892438372
502 3.97427396440345 0.135249493026708 29.3847605300720
503 3.98483386796940 0.135455070997377 29.4181224713732
504 3.99541830780152 0.135439255602559 29.4997066398971
505 4.00592679052105 0.135325576654192 29.6021409223899
506 4.01631939002812 0.135672215455845 29.6031090561445
507 4.02670417674712 0.135896994775858 29.6305608772922
508 4.03706088010449 0.135783457912519 29.7316104786890
509 4.04719517419594 0.136010298174035 29.7565348251592
510 4.05721052795407 0.136036611133845 29.8244016381902
511 4.06699889277367 0.136250477017010 29.8494286538602
512 4.07695024870862 0.136307984273700 29.9098418220483
513 4.08671401571793 0.136448394425454 29.9506200342330
514 4.09624100865975 0.136414969755640 30.0277969199226
515 4.10565058834348 0.136367707360166 30.1072054947723
516 4.11518897990020 0.136633372760640 30.1184761581591
517 4.12444292767411 0.136820568722374 30.1449041338450
518 4.13369301809364 0.136811753727034 30.2144582280638
519 4.14279736870949 0.136915741020313 30.2580064047920
520 4.15163573883143 0.136978854861610 30.3085884534940
521 4.16068749311883 0.137016587009225 30.3663051601097
522 4.16942274090004 0.137327405667083 30.3611847951733
523 4.17819715539766 0.137383481358408 30.4126603437681
524 4.18692206728930 0.137505334344311 30.4491610253122
525 4.19542876643158 0.137747143239843 30.4574647992996
526 4.20378010810141 0.137776551881234 30.5115787171474
527 4.21188938278330 0.137843585370540 30.5555704421156
528 4.22007487699058 0.137545626504896 30.6812727109166
529 4.22821318005337 0.137491306471316 30.7525856621014
530 4.23612506859814 0.137532079523264 30.8009962714304
531 4.24384804911476 0.137629837337122 30.8352326154358
532 4.25139249941362 0.137518571086078 30.9150427163217
533 4.25871455669539 0.137671874753140 30.9338023058937
534 4.26640638512739 0.137887675330556 30.9411727690643
535 4.27372906134539 0.137946319641003 30.9811024496160
536 4.28086778634979 0.138076377133250 31.0036218738457
537 4.28789605694519 0.138378495876426 30.9867225379755
538 4.29491148095081 0.138359692836078 31.0416378709312
539 4.30177742907174 0.138504594981429 31.0587344026277
540 4.30838626227465 0.138547732995283 31.0967647693040
541 4.31507000376244 0.138533696110847 31.1481619627744
542 4.32163078879065 0.138631098549952 31.1736027052652
543 4.32796287942662 0.138600615240381 31.2261447896205
544 4.33413447583383 0.138574115730261 31.2766525912412
545 4.34032979762701 0.138799290676006 31.2705473960849
546 4.34634654550634 0.138722424256382 31.3312470482319
547 4.35219854018049 0.138640730685382 31.3919186566965
548 4.35789751501507 0.138453420589211 31.4755496575623
549 4.36366496741626 0.138522841215302 31.5014110967731
550 4.36902229128797 0.138539588686157 31.5362730084714
551 4.37422249635922 0.138533632200128 31.5751664551762
552 4.37931253400955 0.138685815177271 31.5772202687911
553 4.38449871389492 0.138866208626453 31.5735466335739
554 4.38968856760173 0.139253415587778 31.5230226064704
555 4.39466067926348 0.139332713848971 31.5407671168098
556 4.39934117084483 0.139301513178844 31.5814313172368
557 4.40388238897351 0.139217931071067 31.6330113160887
558 4.40829346880304 0.139160076864098 31.6778602609435
559 4.41269920245700 0.139241012008855 31.6910882705763
560 4.41703084461961 0.139415231410726 31.6825557718781
561 4.42113627121317 0.139377387712929 31.7206136788792
562 4.42498360728267 0.139552649232771 31.7083454281251
563 4.42872950186113 0.139666344790494 31.7093535203804
564 4.43255896975284 0.139562010568651 31.7604980874968
565 4.43602394379828 0.139920424656069 31.7039056642533
566 4.43933523241483 0.139753334858717 31.7655048224986
567 4.44247189391430 0.140027978033421 31.7256019568746
568 4.44557444818613 0.140018631067917 31.7498779575253
569 4.44869070867855 0.140077466305151 31.7587890902261
570 4.45152339887778 0.140335215019406 31.7206440184112
571 4.45428828104754 0.140327245349081 31.7421486466650
572 4.45689701926807 0.140396394374504 31.7450960127895
573 4.45951507158568 0.140317260140372 31.7816572752662
574 4.46217828421061 0.140393177197427 31.7834411421269
575 4.46464263106055 0.140246897065012 31.8341633540095
576 4.46667955113867 0.140243754401223 31.8494008536019
577 4.46862897568247 0.140390340327014 31.8300316480009
578 4.47072225081033 0.140557598048635 31.8070478784320
579 4.47253164107048 0.140680125863974 31.7922067072576
580 4.47425669561440 0.140712163790679 31.7972275820464
581 4.47597628083537 0.140814773571396 31.7862690633519
582 4.47747804240615 0.140876642174015 31.7829696485486
583 4.47884739276222 0.140652443105142 31.8433671956493
584 4.47998744777701 0.140574970883376 31.8690263254167
585 4.48133332683782 0.140781424717495 31.8318509407791
586 4.48226673126597 0.140574232617216 31.8854077864412
587 4.48331772998280 0.140591124703192 31.8890523100069
588 4.48389942421559 0.140631288611384 31.8840811919620
589 4.48437284616569 0.140775324265907 31.8548216425719
590 4.48476155334124 0.140631790715581 31.8900977547203
591 4.48501366021854 0.140582375519227 31.9031005391223
592 4.48515244749629 0.140769574207740 31.8616609643028
593 4.48519850044576 0.140952590462471 31.8206177391253
594 4.48491774835267 0.141139545050262 31.7764787094610
595 4.48477636343912 0.141255359910059 31.7494243495941
596 4.48438220656411 0.141320621202688 31.7319734968644
597 4.48353195785610 0.141227223445383 31.7469383627018
598 4.48293152468642 0.141304487419864 31.7253302180424
599 4.48210684166527 0.141316797556492 31.7167309135599
600 4.48104118154106 0.141144094753774 31.7479890983626
601 4.47984945840251 0.141174702335378 31.7326644525878
602 4.47854753546649 0.141038435132972 31.7540926432152
603 4.47707037559863 0.140763977495883 31.8055120013184
604 4.47574211548872 0.140794384315392 31.7892090458853
605 4.47397923923344 0.140846846868991 31.7648519557909
606 4.47238831195603 0.140772283625034 31.7703755084974
607 4.47081079060171 0.140949105642669 31.7193271302906
608 4.46887216106673 0.141188218097971 31.6518773398341
609 4.46713855317667 0.141005325590241 31.6806371282607
610 4.46490960319162 0.141106919440627 31.6420315948454
611 4.46245263891848 0.141414132783301 31.5559170154274
612 4.46022011142801 0.141484567973908 31.5244282489560
613 4.45785474401612 0.141550070333344 31.4931298410384
614 4.45537625674413 0.141670285897271 31.4489113121070
615 4.45270141630196 0.142018565832625 31.3529529762302
616 4.44991484506075 0.141940262435172 31.3506172858682
617 4.44701262081987 0.141620771035994 31.4008502304343
618 4.44408462380797 0.141587405813403 31.3875700898482
619 4.44096423960632 0.141676584784819 31.3457883414634
620 4.43755755661231 0.141853326038527 31.2827177235666
621 4.43408534926762 0.142139109132119 31.1953928538143
622 4.43061284328436 0.142439569729299 31.1052108041647
623 4.42670549217160 0.142349117339065 31.0975268053648
624 4.42276382704990 0.142475091209085 31.0423652970989
625 4.41886888276612 0.142682515704565 30.9699395258473
626 4.41484340926929 0.142498249009178 30.9817379509339
627 4.41054774224774 0.142669901110434 30.9143533984350
628 4.40629309463352 0.142836798499213 30.8484448050534
629 4.40198266969899 0.142741235076396 30.8388999670840
630 4.39738521702345 0.142759316656620 30.8027897583771
631 4.39312394955146 0.142902143451560 30.7421837310691
632 4.38838965171433 0.142838419631517 30.7227541654069
633 4.38389130327860 0.142724788061702 30.7156967112355
634 4.37896875820482 0.142863144054466 30.6514936878006
635 4.37410897954417 0.142941736887973 30.6006424349821
636 4.36904615947920 0.142927394351185 30.5682908396419
637 4.36379474513768 0.142946614275824 30.5274438799753
638 4.35862312971443 0.142936519390264 30.4934186749989
639 4.35310872280054 0.142617743783773 30.5229111561350
640 4.34755467301193 0.142795950554197 30.4459241045625
641 4.34189094051375 0.142683892759914 30.4301407575108
642 4.33611440901818 0.142572014715325 30.4135030824677
643 4.33048262827223 0.142872294481146 30.3101636604828
644 4.32476888162203 0.143052811551314 30.2319740152099
645 4.31863598991573 0.143043427018798 30.1910830851962
646 4.31253838557321 0.143021325868742 30.1531142952138
647 4.30648545506207 0.143140142563508 30.0857982808797
648 4.30040130713646 0.143086185182955 30.0546226851868
649 4.29389943243015 0.143282218601217 29.9681249658823
650 4.28734437827711 0.143553015290841 29.8659305037298
651 4.28060286591884 0.143556813674205 29.8181796904010
652 4.27391492600099 0.143510837604829 29.7811301037043
653 4.26686013758271 0.143711167402212 29.6905258979688
654 4.25990103854405 0.144119526389867 29.5581115567942
655 4.25287278235920 0.144196926864038 29.4935049924413
656 4.24569910485423 0.144389441877409 29.4044983459315
657 4.23866423835312 0.144277987072287 29.3784542213597
658 4.23102229332394 0.144365999342484 29.3076092195819
659 4.22365692986778 0.144648324740476 29.1994873597447
660 4.21605075315116 0.144851186616034 29.1060836410468
661 4.20846428238695 0.145083588697996 29.0071697299080
662 4.20083796229849 0.144912688001184 28.9887519184254
663 4.19322773701367 0.144569493988456 29.0049278124229
664 4.18530301588488 0.144670877250046 28.9298239938858
665 4.17708938627167 0.144795210180291 28.8482566589778
666 4.16876830146480 0.144660679981869 28.8175632935452
667 4.16060207195966 0.144597164052295 28.7737460082892
668 4.15245249014023 0.144861292436779 28.6650244540132
669 4.14458989771885 0.144803789218303 28.6221094081354
670 4.13605869783497 0.144805247282705 28.5629062167899
671 4.12762895587312 0.145024094780476 28.4616770897356
672 4.11897196734983 0.145021916026030 28.4024103405896
673 4.11042611807753 0.145224644525645 28.3039158505336
674 4.10189666654845 0.145425568193874 28.2061587758764
675 4.09306773230495 0.145518971205179 28.1273822815432
676 4.08440838256453 0.145765293948433 28.0204448667284
677 4.07576018263618 0.146100933571800 27.8968798007931
678 4.06704168976962 0.145853178574277 27.8844913050588
679 4.05810309538433 0.145961991062748 27.8024646405364
680 4.04892468123823 0.146044350803210 27.7239390566638
681 4.03974876647758 0.146040547432661 27.6618297965522
682 4.03061023207208 0.146069960891058 27.5936969345681
683 4.02145974998761 0.146166929835694 27.5127879781570
684 4.01200152026819 0.146210027227344 27.4399888731974
685 4.00264450710724 0.146208970718411 27.3761896239328
686 3.99313898951952 0.146162001595283 27.3199528327230
687 3.98369457721990 0.146224563350347 27.2436756584813
688 3.97404701719226 0.146258164917689 27.1714541162798
689 3.96438630396360 0.146432021506386 27.0732197997466
690 3.95459542099175 0.146512852737927 26.9914573847352
691 3.94508600956600 0.146671272653413 26.8974690012292
692 3.93526435089754 0.146672511559060 26.8302786191326
693 3.92540346042574 0.146859701555395 26.7289352957393
694 3.91537016514953 0.147021967063753 26.6311915378721
695 3.90543020105353 0.146800698632182 26.6036213549556
696 3.89535847135661 0.146691576969646 26.5547521665994
697 3.88519917436956 0.146797681496123 26.4663524299065
698 3.87513114565721 0.146878521932031 26.3832389833719
699 3.86490741427212 0.146803679421567 26.3270473158476
700 3.85492780263696 0.146773254866225 26.2645112432132
701 3.84493664509764 0.147037096317694 26.1494326356262
702 3.83482082899007 0.147058947126719 26.0767597206149
703 3.82468391366339 0.147120226350108 25.9969958485628
704 3.81457918752903 0.147159616192059 25.9213722231417
705 3.80407701533035 0.147154792121325 25.8508537879894
706 3.79356741617260 0.147136809912507 25.7825857338378
707 3.78332744815007 0.147251484398782 25.6929664485022
708 3.77308288232434 0.147373027260630 25.6022621809324
709 3.76267700037988 0.147758116157766 25.4651121591342
710 3.75217729813115 0.147801833609612 25.3865409277786
711 3.74165427783774 0.147986807419115 25.2837015886218
712 3.73138905541531 0.147832618338404 25.2406342886642
713 3.72076183554900 0.147862619302887 25.1636407706756
714 3.71014128311524 0.148249868532936 25.0262703085701
715 3.69938789295220 0.148352816026628 24.9364184114186
716 3.68838212307053 0.148180034558938 24.8912219115692
717 3.67787914349874 0.148148121204481 24.8256887336583
718 3.66747169765782 0.147975929050412 24.7842451214373
719 3.65677198950915 0.148057599027733 24.6983066963296
720 3.64651221639213 0.148071206942061 24.6267474392842
721 3.63565489934922 0.148413847283010 24.4967364292929
722 3.62478603698543 0.148088777962148 24.4771149229953
723 3.61387284544224 0.148088531513441 24.4034619596066
724 3.60269945575939 0.148222782055195 24.3059764889437
725 3.59199147343283 0.148310502226944 24.2194006459258
726 3.58136620941692 0.148722032533833 24.0809391076752
727 3.57076658975531 0.148896275964692 23.9815708393005
728 3.55986238445433 0.148963706242471 23.8975148662042
729 3.54917240057407 0.148984235568925 23.8224694513542
730 3.53830184895487 0.148829082388576 23.7742636866950
731 3.52716424108909 0.148961118216015 23.6784221502298
732 3.51635353835903 0.149015667635954 23.5972068853156
733 3.50578518431959 0.149146660732823 23.5056230363732
734 3.49502386054686 0.149182006652869 23.4279182789075
735 3.48457623294463 0.149280821997848 23.3424239383869
736 3.47367679310028 0.149402566432709 23.2504492796972
737 3.46306560282897 0.149244651976342 23.2039510761024
738 3.45218945907038 0.149115780003491 23.1510673048122
739 3.44171885306749 0.149194055347807 23.0687398706605
740 3.43103948632961 0.149134692775896 23.0063134369775
741 3.42017193176563 0.149357475648275 22.8992349858662
742 3.40951087305991 0.149286891954289 22.8386486477587
743 3.39886756717109 0.149477953486513 22.7382532868151
744 3.38804130944054 0.149557318214621 22.6537982218868
745 3.37741517802344 0.149687215178585 22.5631505936830
746 3.36648138411953 0.149622319177076 22.4998610009202
747 3.35639375223126 0.149798208151069 22.4061008049335
748 3.34576605119965 0.149840120121969 22.3289066271183
749 3.33548427556769 0.150158903643836 22.2130302940889
750 3.32536979033894 0.150325998627131 22.1210557103113
751 3.31497998638317 0.150357710108368 22.0472896534135
752 3.30470216374498 0.150332098244294 21.9826783656989
753 3.29446486750632 0.150454254283154 21.8967877193168
754 3.28426645651765 0.150402328330942 21.8365399855448
755 3.27423852857862 0.150441133773383 21.7642505507223
756 3.26408560276746 0.150554231022153 21.6804641132083
757 3.25396209578428 0.150882098553692 21.5662568785544
758 3.24372794554875 0.150973361474675 21.4854323561768
759 3.23360373664865 0.151151075138102 21.3931904466720
760 3.22405552161556 0.151286222735033 21.3109658191564
761 3.21443447004576 0.151390363740175 21.2327547845949
762 3.20471322386130 0.151598632605163 21.1394599594308
763 3.19487023452187 0.151609667950627 21.0729980330958
764 3.18522607210466 0.151864594354600 20.9741189883089
765 3.17569674289803 0.151914548880160 20.9044937848792
766 3.16619105923434 0.151852266678077 20.8504695286938
767 3.15697777899710 0.151814053207491 20.7950299217840
768 3.14768992019444 0.151870984499000 20.7260783261412
769 3.13845911562379 0.151832893494408 20.6704821556956
770 3.12935891104575 0.151853912187903 20.6076937100805
771 3.12052358514842 0.151910501595176 20.5418555819416
772 3.11159616855786 0.151972666631061 20.4747092851360
773 3.10259683491511 0.152007872093578 20.4107642070347
774 3.09329375640120 0.151924409267377 20.3607423673257
775 3.08428900418323 0.152017926575931 20.2889821855495
776 3.07557771989397 0.151899911814012 20.2473963491154
777 3.06711642181853 0.152051732904450 20.1715321702116
778 3.05857128482850 0.152099481703973 20.1090184566263
779 3.05025171218376 0.152291974865119 20.0289720773882
780 3.04220827866107 0.152234012598310 19.9837620170227
781 3.03393138055116 0.152532933179510 19.8903365804986
782 3.02578224618100 0.152539219278521 19.8360936976886
783 3.01788284726902 0.152504509111845 19.7888106053031
784 3.00996254309576 0.152510260904117 19.7361313609457
785 3.00216345532167 0.152646316110419 19.6674478088945
786 2.99470208920817 0.152973955012101 19.5765487593707
787 2.98684390990107 0.153121718668928 19.5063374148711
788 2.97903431559200 0.153277112148269 19.4356109261134
789 2.97164343237828 0.153491939005117 19.3602572984580
790 2.96480044017551 0.153410750756379 19.3258974717079
791 2.95783329487549 0.153293202395248 19.2952671655268
792 2.95084328061372 0.153580877989058 19.2136112206883
793 2.94387579141835 0.153605999874327 19.1651093956414
794 2.93688859190627 0.153905292830455 19.0824404924242
795 2.92984551731869 0.153862112837475 19.0420205682051
796 2.92335448166840 0.153877605035004 18.9979203341733
797 2.91695703581781 0.153971909977044 18.9447350250620
798 2.91074191477802 0.154090106571494 18.8898689185312
799 2.90451426657010 0.154044059919771 18.8550877462125
800 2.89868766699444 0.154272324184582 18.7894211247265
801 2.89237309480799 0.154340040144650 18.7402639787914
802 2.88647721883805 0.154557636387191 18.6757334435871
803 2.88095461919914 0.154763658899296 18.6151880854262
804 2.87529692393066 0.154957197369890 18.5554267419228
805 2.86960611934847 0.155159421692375 18.4945657057028
806 2.86453458933599 0.155385917222030 18.4349691435864
807 2.85936080696474 0.155521790812182 18.3855959478880
808 2.85424944772603 0.155393588236592 18.3678714168074
809 2.84918614487180 0.155450992143828 18.3285169530192
810 2.84448892820390 0.155538201634191 18.2880404834166
811 2.83975862615024 0.155982635401161 18.2056074308968
812 2.83553742814089 0.155989270830411 18.1777721829576
813 2.83152400093251 0.156165043718401 18.1316121297821
814 2.82759621545180 0.156658922500249 18.0493786777278
815 2.82366950271161 0.156643887463870 18.0260433294142
816 2.81979947011541 0.156824011581573 17.9806615178230
817 2.81619521999068 0.156881468140046 17.9511018948185
818 2.81283171760456 0.156890727495685 17.9286039557814
819 2.80966576424847 0.156883508953280 17.9092486074186
820 2.80685970721902 0.157141335857323 17.8620074209342
821 2.80362676424497 0.157356625004095 17.8170239999238
822 2.80106000557542 0.157552066900063 17.7786306500959
823 2.79840336394907 0.157690494094415 17.7461766482484
824 2.79578604464986 0.157794331761122 17.7179117490880
825 2.79354888585728 0.157671767790124 17.7174958143157
826 2.79132135933988 0.157799899726185 17.6889932388005
827 2.78941071744722 0.158074371110450 17.6461920920640
828 2.78749295162152 0.158538626696886 17.5824214558827
829 2.78589826258957 0.158487340894169 17.5780491165529
830 2.78423306588858 0.158476191016495 17.5687783005763
831 2.78309152599857 0.158804153264972 17.5253069191135
832 2.78169485251866 0.158824029926383 17.5143198029166
833 2.78076639759950 0.158704959920001 17.5216099043232
834 2.77953475398403 0.158769339807628 17.5067475707327
835 2.77883070841351 0.158871529728281 17.4910552769660
836 2.77845246940736 0.158887463288319 17.4869206915687
837 2.77836508313688 0.158837900444912 17.4918270472888
838 2.77848706207481 0.159083390693845 17.4656012167983
839 2.77868164726445 0.159363726256678 17.4360986187596
840 2.77866897602681 0.159635200612366 17.4063675515660
841 2.77868402589137 0.159571567457254 17.4134030903452
842 2.77890967327404 0.160077646628185 17.3597609148307
843 2.77966464679900 0.160350715986763 17.3349063625538
844 2.78033852380819 0.160626758801774 17.3093110048952
845 2.78116265149069 0.160639626550813 17.3130547624310
846 2.78220786141207 0.160685027412867 17.3146677460086
847 2.78331533328506 0.161087927350536 17.2782366690237
848 2.78498672716507 0.161107513262095 17.2865105467450
849 2.78649884485280 0.161322877613420 17.2728064740459
850 2.78841313465077 0.161496477405316 17.2660926074106
851 2.79015627024526 0.161494064766716 17.2771443599227
852 2.79233377175914 0.161699862360267 17.2686218219397
853 2.79444273924755 0.161892944863106 17.2610532324956
854 2.79669361363222 0.162209402707207 17.2412546187617
855 2.79932155490162 0.162306123860120 17.2471715073065
856 2.80195741569777 0.162304187238598 17.2636175527542
857 2.80480535471679 0.162423728910538 17.2684457716253
858 2.80768966128547 0.162267724650995 17.3028226489541
859 2.81099602933992 0.162361625570404 17.3131798814184
860 2.81445776203354 0.162564261201188 17.3128936288795
861 2.81808173483783 0.162809401358577 17.3090848029788
862 2.82181071981050 0.162849580801225 17.3277125180618
863 2.82549239456121 0.162910447021757 17.3438379564685
864 2.82966774660727 0.162953685893645 17.3648588007644
865 2.83368117500956 0.162881442259726 17.3972009069704
866 2.83798488939183 0.162789317972575 17.4334835033214
867 2.84211022050876 0.162798692450200 17.4578197019498
868 2.84665766822826 0.162828389927851 17.4825635105132
869 2.85123305805226 0.162983519459548 17.4939961261538
870 2.85613168334593 0.162972788144614 17.5252059921288
871 2.86106158852459 0.163208796182549 17.5300697967558
872 2.86606590408367 0.163413550993042 17.5387284999743
873 2.87124273395657 0.163385167416923 17.5734601821583
874 2.87673849616477 0.163505248495645 17.5941660749893
875 2.88233009640288 0.163539871434512 17.6246322754209
876 2.88794100334040 0.163710519728187 17.6405340850138
877 2.89356301382425 0.163707232652010 17.6752301468259
878 2.89956293251640 0.163875984701776 17.6936415533556
879 2.90577209200644 0.164253330560188 17.6907955661920
880 2.91194622216475 0.164097960923092 17.7451700544256
881 2.91808354581074 0.164278724780955 17.7630033937847
882 2.92459919528408 0.164532024082029 17.7752581091812
883 2.93117816519357 0.164767752246784 17.7897563402051
884 2.93803249877401 0.164826584044874 17.8249917378263
885 2.94486159471671 0.164872288378402 17.8614709826669
886 2.95180870452344 0.165029785046006 17.8865209313613
887 2.95876788695240 0.164836595527338 17.9497027191495
888 2.96598886448811 0.165120475784616 17.9625746013291
889 2.97313948301577 0.165270307106301 17.9895562310746
890 2.98077005936470 0.165464866365834 18.0145194858126
891 2.98835848200217 0.165532287700072 18.0530247211757
892 2.99572082873648 0.165687486064005 18.0805497138102
893 3.00319795240896 0.166153534674905 18.0748363751935
894 3.01107520801468 0.166212858964990 18.1157777248083
895 3.01911143970016 0.166673123371675 18.1139668989562
896 3.02712286973169 0.166945982907014 18.1323492606453
897 3.03515602570367 0.166948436780333 18.1802003315387
898 3.04345318105802 0.166915845962346 18.2334586839921
899 3.05176826549879 0.167024072248836 18.2714277314003
900 3.06013502870798 0.166956267843672 18.3289616390642
901 3.06858747900334 0.167085775210694 18.3653424424304
902 3.07694918133659 0.167182399921342 18.4047434585475
903 3.08540551070575 0.167303925910628 18.4419193626929
904 3.09399901826045 0.167352689317030 18.4878954194709
905 3.10287802913110 0.167161023953617 18.5622099921575
906 3.11197935878967 0.167063395575798 18.6275356613217
907 3.12095644874936 0.167019218189309 18.6862115784299
908 3.13009900148965 0.167306030464965 18.7088235420486
909 3.13919007196913 0.167396602312647 18.7530094912324
910 3.14852150651221 0.167420930354492 18.8060208472479
911 3.15808600271714 0.167885122231439 18.8109938554504
912 3.16733965167797 0.168193345447898 18.8315396381668
913 3.17650242865254 0.168332848634656 18.8703657926369
914 3.18596244245305 0.168472467412516 18.9108789785337
915 3.19539867832179 0.168417060203319 18.9731294113802
916 3.20495730953258 0.168227725964858 19.0513025789940
917 3.21478957051616 0.168484627062731 19.0806106560643
918 3.22453713996178 0.168712680740249 19.1125950095375
919 3.23421023706200 0.168853549782305 19.1539368952072
920 3.24398780735156 0.168999124814862 19.1952935312851
921 3.25374361556043 0.168993846376186 19.2536218645351
922 3.26354662108865 0.169060824963564 19.3039790370833
923 3.27361856129790 0.169122287506839 19.3565177573980
924 3.28357560515282 0.169392350329080 19.3844385462140
925 3.29370473100861 0.169427277111702 19.4402270234036
926 3.30391484245522 0.169430041537192 19.5001713537913
927 3.31407904672296 0.169613163471441 19.5390438978575
928 3.32416770197467 0.169716561447411 19.5865840883460
929 3.33431405556394 0.169835908571752 19.6325622985393
930 3.34453271933697 0.169897265476765 19.6856183055776
931 3.35465846624446 0.170002960637403 19.7329414362351
932 3.36491406441362 0.170226041193105 19.7673284347631
933 3.37527454650696 0.170475621336170 19.7991626019716
934 3.38585718673488 0.170245896821000 19.8880398879442
935 3.39601080486501 0.170186473353632 19.9546458537184
936 3.40679843512991 0.170025732429280 20.0369578560523
937 3.41692277800046 0.170055805433888 20.0929498953733
938 3.42727494949484 0.169887771188582 20.1737589793348
939 3.43774470799914 0.170040741010774 20.2171825855624
940 3.44815484231838 0.170012215989130 20.2818063528967
941 3.45845027907412 0.169906875694757 20.3549754236393
942 3.46884131913584 0.169754151160913 20.4345006906351
943 3.47943983455442 0.169730913106031 20.4997414488709
944 3.49017783860961 0.169676279812230 20.5696273071992
945 3.50063971175219 0.169675912572911 20.6313298020303
946 3.51120649403971 0.169895702860827 20.6668352107527
947 3.52192352933750 0.169896161172074 20.7298593743411
948 3.53253419439994 0.169739387515806 20.8115172683241
949 3.54315711945692 0.169837495784433 20.8620428786473
950 3.55371449391655 0.169565422861911 20.9577780300798
951 3.56443468986606 0.169449490480366 21.0353815745411
952 3.57521700603091 0.169205690230573 21.1294135626232
953 3.58584765637849 0.169314437583010 21.1786289909297
954 3.59632433387425 0.169380799889812 21.2321841449195
955 3.60678107089830 0.169489205239977 21.2802996261120
956 3.61708313143449 0.169456937331441 21.3451463740304
957 3.62783036004603 0.169452447627998 21.4091351929615
958 3.63838925916917 0.169299564640463 21.4908364761358
959 3.64900621463657 0.169272429585062 21.5570026588583
960 3.65930419885960 0.169193801575680 21.6278856836419
961 3.66973678162365 0.169234078692187 21.6843841972183
962 3.68017921964686 0.169305308604256 21.7369393197772
963 3.69069956763166 0.169170280295697 21.8164772274456
964 3.70104580760317 0.169348433923755 21.8546208066469
965 3.71142299506095 0.169173643454025 21.9385414848594
966 3.72175786992220 0.169036428972924 22.0174899134810
967 3.73211973491935 0.169000142273480 22.0835301362052
968 3.74262984083206 0.169374381306566 22.0967882625527
969 3.75276352666557 0.169524549483325 22.1369915926820
970 3.76288390306054 0.169572360199816 22.1904318523758
971 3.77310409221566 0.169341194540735 22.2810763940138
972 3.78340903339066 0.169476909255744 22.3240384191892
973 3.79370974043036 0.169435567380702 22.3902796743161
974 3.80376517035388 0.169582310407452 22.4302001854713
975 3.81372371804154 0.169306747930801 22.5255269778160
976 3.82370161788399 0.169270760931450 22.5892622969450
977 3.83359398495537 0.169310923539643 22.6423310723821
978 3.84360569941657 0.169133103553679 22.7253306340275
979 3.85348053859647 0.169031889976290 22.7973581738747
980 3.86319709086376 0.168883404583785 22.8749361157460
981 3.87305235942299 0.169071563315919 22.9077692514499
982 3.88294053361145 0.169049207129389 22.9692916018203
983 3.89263189674951 0.169209181613410 23.0048503256930
984 3.90224128559872 0.169045880328099 23.0839182713292
985 3.91205910485889 0.168878516102540 23.1649305971138
986 3.92150790194348 0.168931630943395 23.2135798372626
987 3.93113045459348 0.169000270617425 23.2610897025875
988 3.94055526614658 0.169042797765309 23.3109917620830
989 3.94983737967163 0.169108221266214 23.3568619555977
990 3.95925850937093 0.169062932942871 23.4188443347829
991 3.96839836731740 0.169089675874222 23.4691937683369
992 3.97765954406553 0.169029639920208 23.5323198105564
993 3.98686651440365 0.168966974311603 23.5955371198823
994 3.99592316630078 0.168843201196502 23.6664736156612
995 4.00494508210451 0.168908768985808 23.7106996051875
996 4.01384500256542 0.168826828042285 23.7749239804476
997 4.02271293457285 0.168927022167843 23.8133182184194
998 4.03151074764406 0.168851434405022 23.8760823196427
999 4.04028680576880 0.168898885193410 23.9213349522241
1000 4.04895043176834 0.168902023006563 23.9721843450686

==> data_edit2/snr_2dHeat.txt <==
x normE normC snr
1 0.167209923717825 0.00977216615653874 17.1108351044504
2 0.334213503469041 0.0187852853691160 17.7912390949624
3 0.496161032250634 0.0272834236794924 18.1854388246580
4 0.654638552581185 0.0356554760574957 18.3601125259289
5 0.808190297022938 0.0441790454180080 18.2935210432027
6 0.955790485984878 0.0526683110356886 18.1473540197107
7 1.09781730102627 0.0603077970424623 18.2035715921327
8 1.23496865178885 0.0677690737840185 18.2231891751203
9 1.36650153657237 0.0763105671594947 17.9071075925340
10 1.49090107206762 0.0836848098027580 17.8156713934299
11 1.60903406283599 0.0904629463056954 17.7866643586723
12 1.71998499056357 0.0977533544218998 17.5951505780577
13 1.82274331129179 0.105431311507843 17.2884438714033
14 1.91646925955039 0.112447275581493 17.0432698314819
15 2.00244755656998 0.120209534695503 16.6579761051591
16 2.08002878679029 0.126358170992608 16.4613714368497
17 2.14786692463638 0.133288224795284 16.1144536806254
18 2.20656167513979 0.140867118912621 15.6641357626439
19 2.25633914220129 0.146937956537225 15.3557269705849
20 2.29554733860446 0.153270575754018 14.9770908559028
21 2.32595497121904 0.159277262675621 14.6031827276942
22 2.34639335573340 0.165625130710593 14.1668920994447
23 2.35560253576230 0.171697727503159 13.7194741597204
24 2.35547043239967 0.177635525501417 13.2601315291568
25 2.34572851168854 0.183959921704845 12.7513019681110
26 2.32423970082493 0.189668102255036 12.2542466191793
27 2.29473924239912 0.196032413125956 11.7059174337903
28 2.25560145902018 0.202325358289093 11.1483873207690
29 2.20648140525260 0.208463427923310 10.5845012107559
30 2.14739173830779 0.216307510826016 9.92749502829336
31 2.08028185625460 0.220431626133098 9.43731120959254
32 2.00416609195386 0.226336389078900 8.85481163727150
33 1.92139702474869 0.231639980714125 8.29475558936415
34 1.82954195669511 0.235760038145582 7.76018688784469
35 1.73000914356552 0.240780778961958 7.18499687152706
36 1.62478387718165 0.244641520816048 6.64148862287103
37 1.51431404663538 0.249777103661177 6.06266156680858
38 1.39975590633263 0.253440017226080 5.52302640148571
39 1.27864379405311 0.258069328316506 4.95465231143213
40 1.15285588551350 0.262092159203564 4.39866606088775
41 1.02724949245786 0.267333706674031 3.84257378255117
42 0.901630234730468 0.272456012240521 3.30926899838246
43 0.776896891020735 0.277274163971095 2.80190869532917
44 0.660090474471681 0.281423541035615 2.34554107322580
45 0.558340205161274 0.286328230056816 1.95000054675183
46 0.482954813819876 0.293102236115384 1.64773500270996
47 0.449757577082868 0.298830822792208 1.50505752010597
48 0.468543651040287 0.303459112277450 1.54400916658552
49 0.533427328613295 0.308080084572810 1.73145670663184
50 0.630117173540002 0.312575442451868 2.01588828795157
51 0.745331091748357 0.316086257663240 2.35799903880174
52 0.871436861597712 0.320498122574321 2.71900769526546
53 1.00285215325680 0.324822780067167 3.08738245836524
54 1.13543518670593 0.328521011787976 3.45620263533928
55 1.26799113350329 0.334166023851825 3.79449448177753
56 1.39775869476600 0.338871669448980 4.12474343765241
57 1.52356025616352 0.344010515266304 4.42881885451702
58 1.64646752089601 0.347536712509127 4.73753552253208
59 1.76324040724419 0.350514028659597 5.03044176002599
60 1.87523351112587 0.354597426155493 5.28834495911870
61 1.98054958111413 0.358637098293360 5.52243365379359
62 2.07830218811247 0.364128351232806 5.70760881726485
63 2.17048750175844 0.367754181093391 5.90200632200902
64 2.25430483431207 0.371663068826909 6.06545288835771
65 2.33043198618236 0.375629205691165 6.20407559069941
66 2.39750430605452 0.379601934045751 6.31583796347457
67 2.45359889571279 0.383030137456267 6.40575937968571
68 2.50205238524000 0.385237653711139 6.49482822132466
69 2.54081122220278 0.389032419153807 6.53110408569381
70 2.57097504350789 0.393546748576306 6.53283263756757
71 2.59137369566419 0.398390210432162 6.50461188002874
72 2.60198407181085 0.402045725299793 6.47186105478584
73 2.60179715270989 0.403740452448533 6.44423202314996
74 2.59343589693135 0.407358306564327 6.36647358146314
75 2.57385493212649 0.411113339314381 6.26069428060627
76 2.54393501678966 0.416457050492065 6.10851710586690
77 2.50768881878798 0.420553348563879 5.96283165346637
78 2.45969816806896 0.426785150114335 5.76331713371472
79 2.40375532809890 0.428828788629755 5.60539635358826
80 2.33843079108999 0.433303835843664 5.39674611127534
81 2.26283861975621 0.435236877706412 5.19909671184299
82 2.18058114003202 0.437833935230205 4.98038403278519
83 2.09033795280764 0.443448132187115 4.71382739284063
84 1.99286853376362 0.447193469447820 4.45639006362134
85 1.88766466434632 0.449635080829395 4.19821482982231
86 1.77730467087313 0.452703555129458 3.92597904464188
87 1.66018002405814 0.455106793793122 3.64789110314360
88 1.53864782815343 0.455998755812506 3.37423689986136
89 1.41089438721970 0.459299174454060 3.07184176609230
90 1.28069114320343 0.462002823542023 2.77204181001491
91 1.14678481724780 0.462145738043458 2.48143544956799
92 1.01105111347893 0.464059958378958 2.17870793466152
93 0.876978070620551 0.466242038056800 1.88095023407930
94 0.748859391932042 0.467171609659007 1.60296425649376
95 0.627941702096460 0.470404189065456 1.33489819328349
96 0.524156626833565 0.471505900375961 1.11166504261266
97 0.452773728297375 0.474473363851448 0.954265850925898
98 0.430082205041799 0.478641920176342 0.898546882152209
99 0.463359719997989 0.480138080626650 0.965055134542209
100 0.540365724892001 0.482560076747422 1.11978953695093
